Effective Communications: A Joint Learning and Communication Framework for Multi-Agent Reinforcement Learning over Noisy Channels

We propose a novel formulation of the "effectiveness problem" in communications, put forth by Shannon and Weaver in their seminal work [2], by considering multiple agents communicating over a noisy channel in order to achieve better coordination and cooperation in a multi-agent reinforcement learning (MARL) framework. Specifically, we consider a multi-agent partially observable Markov decision process (MA-POMDP), in which the agents, in addition to interacting with the environment can also communicate with each other over a noisy communication channel. The noisy communication channel is considered explicitly as part of the dynamics of the environment and the message each agent sends is part of the action that the agent can take. As a result, the agents learn not only to collaborate with each other but also to communicate "effectively" over a noisy channel. This framework generalizes both the traditional communication problem, where the main goal is to convey a message reliably over a noisy channel, and the "learning to communicate" framework that has received recent attention in the MARL literature, where the underlying communication channels are assumed to be error-free. We show via examples that the joint policy learned using the proposed framework is superior to that where the communication is considered separately from the underlying MA-POMDP. This is a very powerful framework, which has many real world applications, from autonomous vehicle planning to drone swarm control, and opens up the rich toolbox of deep reinforcement learning for the design of multi-user communication systems.

==> Data/awgn_grid_world.csv <==
SNR,LB,BINARY,REAL,HAMMING (RC),HAMMING (HC),OPT (RC),OPT (HC)
0,2.354,3.91,3.72,4.04,3.99,3.70,3.65
3,2.354,3.32,3.01,3.49,3.42,2.69,2.68
5,2.354,2.99,2.74,3.06,3.01,2.45,2.42
8,2.354,2.67,2.63,2.76,2.71,2.39,2.40
10,2.354,2.60,2.58,2.64,2.63,2.38,2.38
13,2.354,2.56,2.52,2.59,2.57,2.38,2.38
15,2.354,2.52,2.51,2.57,2.55,2.38,2.37
18,2.354,2.51,2.49,2.54,2.53,2.38,2.37
20,2.354,2.50,2.49,2.53,2.52,2.37,2.37
23,2.354,2.49,2.48,2.50,2.50,2.37,2.36


==> Data/awgn_grid_world_m10.csv <==
SNR,BINARY,REAL
0,3.71,3.61
3,3.11,2.80
5,2.80,2.56
8,2.60,2.50
10,2.58,2.48
13,2.50,2.45
15,2.47,2.44
18,2.47,2.42
20,2.47,2.42
23,2.46,2.42


==> Data/awgn_grid_world_noisy.csv <==
SNR,LB,BINARY,REAL,HAMMING (RC),HAMMING (HC),OPT (RC),OPT (HC)
0,2.354,4.62,4.32,4.80,4.70,3.75,3.75
3,2.354,3.90,3.58,3.97,3.92,2.75,2.75
5,2.354,3.45,3.12,3.58,3.51,2.52,2.52
8,2.354,3.06,2.75,3.15,3.11,2.45,2.45
10,2.354,2.86,2.65,2.89,2.88,2.45,2.44
13,2.354,2.70,2.61,2.73,2.73,2.44,2.43
15,2.354,2.62,2.56,2.68,2.69,2.44,2.43
18,2.354,2.58,2.54,2.65,2.66,2.43,2.43
20,2.354,2.55,2.51,2.63,2.64,2.43,2.43
23,2.354,2.51,2.49,2.61,2.62,2.42,2.42


==> Data/bn_grid_world_noisy_p01.csv <==
SNR,BINARY,REAL,HAMMING (RC),HAMMING (HC),OPT (RC),OPT (HC)
-0.699,5.61,5.0772,5.9542,5.9118,4.8163,4.8066
2.047,4.3958,3.9084,4.8864,4.8501,3.4851,3.4545
3.865,3.9279,3.5558,4.2182,4.2097,3.2206,3.2041
6.581,3.5997,3.305,3.7801,3.7752,3.1025,3.0832
8.387,3.4998,3.2567,3.6847,3.6714,3.0596,3.0338
11.093,3.3773,3.2459,3.5174,3.4938,3.0492,3.03
12.895,3.3281,3.2236,3.4954,3.4568,3.0432,3.029
15.596,3.2795,3.2122,3.3638,3.3489,3.039,3.019
17.397,3.2197,3.1927,3.2843,3.2555,3.033,3.009
20.097,3.1902,3.1805,3.2692,3.2319,3.021,2.9997


==> Data/bn_grid_world_noisy_p02.csv <==
SNR,BINARY,REAL,HAMMING (RC),HAMMING (HC),OPT (RC),OPT (HC)
-1.398,6.584,6.2234,6.9893,6.9281,5.9333,5.9271
1.093,5.1588,4.7687,5.691,5.4898,4.0635,3.9815
2.73,4.5829,4.1508,4.905,4.8651,3.5593,3.5048
5.162,4.062,3.702,4.2912,4.214,3.318,3.2919
6.774,3.8873,3.6031,4.017,3.9744,3.2129,3.1875
9.185,3.7187,3.5181,3.8555,3.7798,3.1821,3.1742
10.789,3.6622,3.4721,3.7705,3.7125,3.1708,3.1697
13.192,3.586,3.4082,3.6646,3.6461,3.1652,3.1586
14.793,3.5743,3.3914,3.6411,3.616,3.1529,3.1476
17.195,3.5726,3.3898,3.6377,3.5955,3.1403,3.139


==> Data/bn_grid_world_p01.csv <==
SNR,BINARY,REAL,HAMMING (RC),HAMMING (HC),OPT (RC),OPT (HC)
-0.699,5.5394,4.9637,5.8186,5.7722,4.771,4.7099
2.047,4.3574,3.829,4.7152,4.6887,3.3815,3.3576
3.865,3.9147,3.455,4.1714,4.1003,3.1551,3.1044
6.581,3.4919,3.17,3.7157,3.6803,2.9871,2.9749
8.387,3.3858,3.1291,3.5337,3.5049,2.9656,2.9548
11.093,3.2447,3.0861,3.4155,3.3949,2.952,2.9455
12.895,3.1806,3.0494,3.372,3.3248,2.949,2.9366
15.596,3.1494,3.028,3.2847,3.2122,2.932,2.9279
17.397,3.1273,3.0259,3.1807,3.1595,2.9147,2.9014
20.097,3.0926,3.0059,3.1375,3.1321,2.9099,2.9009


==> Data/bn_grid_world_p02.csv <==
SNR,BINARY,REAL,HAMMING (RC),HAMMING (HC),OPT (RC),OPT (HC)
-1.398,6.0843,5.6213,6.4054,6.3571,5.3142,5.2989
1.093,4.6762,4.4336,5.191,5.0587,3.6919,3.6357
2.73,4.1834,3.9178,4.513,4.481,3.2714,3.2683
5.162,3.8004,3.4373,4.0479,3.9839,3.0555,3.047
6.774,3.5652,3.3106,3.8713,3.8097,3.0101,3.0051
9.185,3.4159,3.2307,3.6197,3.5844,2.9996,2.9802
10.789,3.3997,3.2125,3.5528,3.5286,2.9991,2.9873
13.192,3.3363,3.1966,3.4892,3.4486,2.9908,2.9835
14.793,3.3232,3.1697,3.4134,3.3964,2.9898,2.9731
17.195,3.3045,3.1609,3.3709,3.3598,2.9803,2.9701


==> Data/bsc_grid_world.csv <==
PE,LB,BINARY,BINARY_NOISY,HAMMING (RC),HAMMING (HC),HAMMING_NOISY (RC),HAMMING_NOISY (HC),OPT (RC),OPT (HC),OPT_NOISY (RC),OPT_NOISY (HC)
0.00,2.354,2.44,2.79,2.39,2.37,2.75,2.73,2.37,2.37,2.45,2.43
0.05,2.354,2.72,2.95,2.72,2.71,2.99,2.99,2.52,2.51,2.57,2.56
0.10,2.354,3.22,3.58,3.43,3.38,3.76,3.66,2.87,2.86,2.95,2.94
0.15,2.354,3.93,4.27,4.12,4.07,4.47,4.34,3.53,3.53,3.64,3.58
0.20,2.354,5.06,5.42,5.19,5.16,5.78,5.75,4.61,4.54,4.72,4.72
0.25,2.354,6.72,7.33,6.82,6.77,7.57,7.53,6.43,6.25,6.58,6.56
0.30,2.354,9.52,10.24,10.14,9.77,10.37,10.31,9.68,9.41,9.85,9.58


==> Data/ch_coding_awgn.csv <==
SNR,DDPG,HAMMING,REINFORCE,A2C
0,0.25,0.308,0.215,0.202
1,0.181,0.230,0.145,0.127
2,0.125,0.160,0.0936,0.0838
3,0.072,0.100,0.0489,0.0430
4,0.0374,0.0554,0.0227,0.0157
5,0.0195,0.0262,0.0144,0.00688


==> Data/ch_coding_bn01.csv <==
SNR,DDPG,HAMMING,REINFORCE,A2C
0,0.3174,0.3559,0.2961,0.2914
1,0.2522,0.2828,0.2139,0.2227
2,0.196,0.2163,0.1582,0.1660
3,0.1476,0.1577,0.1280,0.1294
4,0.11,0.1102,0.0950,0.0829
5,0.07517,0.0710,0.0644,0.0603


==> Data/ch_coding_bn02.csv <==
SNR,DDPG,HAMMING,REINFORCE,A2C
0,0.3838,0.4026,0.3581,0.3566
1,0.3113,0.3397,0.2968,0.2824
2,0.2715,0.2781,0.2584,0.2564
3,0.2082,0.2195,0.1956,0.2023
4,0.1641,0.1724,0.1603,0.1589
5,0.1374,0.1330,0.1248,0.1201


==> Data/conv_ch_code.csv <==
Step,A2C,DDPG,REINFORCE
19,0.583203137,0.783203137,0.601953149
25,0.503515601,0.603515601,0.386914074
41,0.116308592,0.316308592,0.126855463
43,0.106835939,0.14365235,0.144433588
46,0.095019534,0.095019534,0.14365235
57,0.083300784,0.083300784,0.128515631
72,0.090625003,0.090625003,0.124121092
75,0.085546874,0.085546874,0.099414065
95,0.08574219,0.08574219,0.121972658
107,0.079101563,0.104687497,0.104687497
127,0.071777344,0.11533203,0.11533203
156,0.062304687,0.10175781,0.10175781
159,0.062792972,0.062792972,0.106445313
168,0.064648435,0.064648435,0.104589842
184,0.059374999,0.059374999,0.092675783
186,0.059960939,0.059960939,0.106250003
230,0.049023438,0.049023438,0.104492188
235,0.048339844,0.085546874,0.104589842
250,0.048632812,0.048632812,0.085546874
256,0.044433594,0.044433594,0.099414065
261,0.049707033,0.049707033,0.095898435
268,0.045312501,0.045312501,0.11513672
274,0.046191406,0.046191406,0.098437503
309,0.043749999,0.043749999,0.092382811
311,0.040820312,0.040820312,0.096386716
319,0.047558594,0.047558594,0.093164064
340,0.040136717,0.040136717,0.080566406
348,0.040136717,0.040136717,0.104296878
368,0.036621094,0.036621094,0.103710935
422,0.038476564,0.038476564,0.093359374
423,0.036132813,0.036132813,0.104785159
440,0.034277342,0.034277342,0.103808597
443,0.037988283,0.037988283,0.106738284
446,0.037695311,0.037695311,0.08183594
461,0.038867187,0.038867187,0.079785153
464,0.034765624,0.034765624,0.094726563
465,0.03330078,0.03330078,0.09785156
475,0.03310547,0.03310547,0.07832031
494,0.032031249,0.032031249,0.079199217
515,0.030273438,0.030273438,0.080273435
532,0.028613281,0.028613281,0.087499999
537,0.031445313,0.031445313,0.086914063
564,0.031738281,0.031738281,0.07441406
574,0.030273438,0.030273438,0.079101563
580,0.029199218,0.029199218,0.080371097
587,0.028808594,0.028808594,0.079199217
588,0.029882813,0.029882813,0.074804686
621,0.028124999,0.028124999,0.08203125
623,0.028124999,0.028124999,0.084375001
635,0.028320313,0.028320313,0.078027345
642,0.030664062,0.030664062,0.073632814
643,0.028027344,0.028027344,0.072460935
645,0.029296875,0.029296875,0.073535159
648,0.0296875,0.0296875,0.075683594
650,0.028320313,0.028320313,0.072265625
662,0.029394532,0.029394532,0.076855466
672,0.029101562,0.029101562,0.07402344
715,0.027050782,0.027050782,0.072949216
723,0.032324217,0.032324217,0.071972653
731,0.028613281,0.028613281,0.063964844
740,0.029199218,0.029199218,0.076757811
753,0.027148437,0.027148437,0.074902341
757,0.027148437,0.027148437,0.075781249
766,0.027539063,0.027539063,0.062011719
770,0.025585938,0.025585938,0.079101563
772,0.027832031,0.027832031,0.077441409
774,0.026464844,0.026464844,0.067187503
781,0.022265624,0.022265624,0.063378908
786,0.026367188,0.026367188,0.064941406
788,0.025292968,0.025292968,0.065429688
793,0.025488282,0.025488282,0.063867189
795,0.026562501,0.026562501,0.067968749
799,0.025292968,0.025292968,0.066992186
803,0.028808594,0.028808594,0.07011719
809,0.0234375,0.0234375,0.060253907
810,0.026464844,0.026464844,0.065332033
833,0.026269531,0.026269531,0.062402345
837,0.026269531,0.026269531,0.071679689
870,0.027929688,0.027929688,0.074609376
877,0.025,0.025,0.059082031
883,0.021582032,0.021582032,0.054589845
897,0.024414063,0.024414063,0.061328124
901,0.025390625,0.025390625,0.071484372
908,0.021777343,0.021777343,0.073144533
910,0.025195312,0.025195312,0.057910156
918,0.023632813,0.023632813,0.064453125
932,0.023828125,0.023828125,0.089355469
933,0.024511719,0.024511719,0.073242188
943,0.020800781,0.020800781,0.053320311
946,0.022363281,0.022363281,0.060253907
955,0.024609376,0.022265624,0.060156249
963,0.022753906,0.026367188,0.051855467
972,0.024316406,0.025292968,0.047265626
973,0.022265624,0.025488282,0.045410156
979,0.023828125,0.026562501,0.053320311
980,0.023144532,0.025292968,0.048437499
985,0.022265624,0.028808594,0.055761717
1003,0.024609376,0.0234375,0.050292969
1006,0.020117188,0.026464844,0.054394532
1015,0.025976563,0.026269531,0.046289064
1045,0.021875,0.026269531,0.064453125
1058,0.020117188,0.027929688,0.062109374
1064,0.022851562,0.025,0.067285158
1067,0.020703126,0.021582032,0.053222656
1069,0.021484375,0.024414063,0.054199219
1073,0.021191407,0.025390625,0.061621092
1079,0.022167969,0.022167969,0.048632812
1084,0.023046875,0.023046875,0.052050781
1094,0.021777343,0.021777343,0.057128906
1100,0.020312499,0.020312499,0.051757813
1105,0.023632813,0.023632813,0.048339844
1115,0.017382812,0.017382812,0.048437499
1157,0.021289062,0.021289062,0.056054689
1161,0.022753906,0.022753906,0.054394532
1162,0.021191407,0.021191407,0.052343749
1163,0.020019531,0.020019531,0.057910156
1181,0.019726563,0.019726563,0.049804688
1194,0.01953125,0.028808594,0.047460936
1207,0.020214844,0.029882813,0.050195314
1233,0.020214844,0.028124999,0.046484374
1245,0.021484375,0.028124999,0.042675782
1256,0.020312499,0.028320313,0.044921875
1259,0.020800781,0.030664062,0.045117188
1262,0.020312499,0.028027344,0.039648436
1282,0.01796875,0.029296875,0.047460936
1288,0.017578125,0.0296875,0.053613283
1295,0.022656251,0.028320313,0.049707033
1301,0.020703126,0.029394532,0.050097656
1317,0.020214844,0.020214844,0.043457031
1320,0.019335937,0.019335937,0.044140626
1331,0.019140625,0.020214844,0.046386719
1334,0.020214844,0.020214844,0.038867187
1337,0.017871093,0.021484375,0.04501953
1338,0.015625,0.019042969,0.040820312
1386,0.018945312,0.019433593,0.049804688
1389,0.018945312,0.021582032,0.044335939
1392,0.018261719,0.017089844,0.049218751
1393,0.019042969,0.018457031,0.058203124
1415,0.019433593,0.020117188,0.045996092
1427,0.021582032,0.018652344,0.039160155
1437,0.017089844,0.017675782,0.042578124
1441,0.018457031,0.017773438,0.038769532
1466,0.020117188,0.018066406,0.040332031
1467,0.018652344,0.016015625,0.040429689
1478,0.017675782,0.017089844,0.044335939
1486,0.017773438,0.017480468,0.039746094
1490,0.018066406,0.017871093,0.037792969
1492,0.016015625,0.015722657,0.040722657
1524,0.017089844,0.017285157,0.039648436
1528,0.017480468,0.0171875,0.038574219
1553,0.017871093,0.016308594,0.037792969
1569,0.015722657,0.016503906,0.042675782
1570,0.017285157,0.018945312,0.035937499
1585,0.0171875,0.018261719,0.034667969
1589,0.016308594,0.020214844,0.040624999
1605,0.016503906,0.017871093,0.041601561
1606,0.017285157,0.015625,0.03515625
1628,0.015527343,0.018945312,0.041015625
1633,0.015429688,0.018945312,0.038574219
1638,0.016503906,0.018261719,0.038085938
1641,0.018457031,0.019042969,0.032617189
1646,0.014941406,0.019433593,0.034179688
1649,0.015625,0.021582032,0.033691406
1661,0.016210938,0.017089844,0.032128908
1669,0.015136719,0.018457031,0.038769532
1676,0.0140625,0.020117188,0.036816407
1683,0.019335937,0.018652344,0.033691406
1692,0.015429688,0.015625,0.036328126
1696,0.018164063,0.018945312,0.031152343
1698,0.017382812,0.018945312,0.033691406
1700,0.015625,0.021582032,0.037304688
1703,0.016406249,0.017089844,0.038769532
1710,0.017773438,0.018457031,0.032910157
1719,0.015039062,0.020117188,0.034179688
1729,0.016308594,0.018652344,0.040136717
1733,0.014453125,0.017675782,0.036035158
1735,0.014746094,0.017773438,0.028613281
1738,0.015917968,0.018066406,0.035449218
1743,0.015527343,0.019140625,0.036230467
1746,0.015625,0.020214844,0.038574219
1747,0.016601563,0.017871093,0.038964845
1767,0.0171875,0.015625,0.04873047
1776,0.015429688,0.018945312,0.041699219
1782,0.013378906,0.017871093,0.037597656
1789,0.013476563,0.015625,0.047265626
1790,0.015722657,0.018945312,0.042089842
1799,0.015527343,0.018945312,0.042871095
1806,0.017578125,0.018261719,0.038183592
1827,0.015136719,0.019042969,0.030175781
1831,0.0171875,0.019433593,0.035449218
1841,0.014257813,0.021582032,0.028222656
1845,0.016015625,0.017089844,0.031152343
1854,0.016406249,0.018457031,0.036816407
1867,0.015820313,0.020117188,0.031738281
1870,0.0140625,0.018652344,0.030468751
1876,0.014160156,0.017675782,0.035937499
1878,0.015625,0.017773438,0.039648436
1912,0.016894531,0.018066406,0.039941408
1918,0.014257813,0.019140625,0.03701172
1935,0.016015625,0.020214844,0.033398438
1945,0.013183594,0.017871093,0.040429689
1948,0.014453125,0.015625,0.036816407
1950,0.015429688,0.018945312,0.030078124
1968,0.014257813,0.018945312,0.035546876
1982,0.013378906,0.018261719,0.033984374
1984,0.015429688,0.019042969,0.031640626
2002,0.014355469,0.019433593,0.025683593
2006,0.012890625,0.021582032,0.027539063
2014,0.013574218,0.017089844,0.035253905
2031,0.01484375,0.018457031,0.025195312
2037,0.01484375,0.020117188,0.029492188
2061,0.012109375,0.018652344,0.034570314
2074,0.015234375,0.017675782,0.028222656
2077,0.015039062,0.017773438,0.031738281
2078,0.013964844,0.018066406,0.027929688
2080,0.013476563,0.019140625,0.02890625
2082,0.014550781,0.020214844,0.035058595
2086,0.015820313,0.017871093,0.030175781
2090,0.01484375,0.015625,0.028027344
2097,0.012011719,0.018945312,0.029296875
2112,0.012890625,0.018945312,0.032617189
2146,0.013378906,0.018261719,0.029296875
2150,0.013964844,0.019042969,0.029394532
2157,0.014648438,0.019433593,0.028710937
2166,0.014160156,0.021582032,0.031054687
2178,0.014550781,0.017089844,0.036425781
2188,0.014648438,0.018457031,0.026367188
2190,0.015332031,0.020117188,0.036230467
2192,0.013085937,0.018652344,0.030664062
2197,0.0125,0.017675782,0.030273438
2200,0.015332031,0.017773438,0.025195312
2208,0.013085937,0.018066406,0.024316406
2212,0.012011719,0.019140625,0.030078124
2232,0.015234375,0.018261719,0.028417969
2237,0.012792969,0.019042969,0.030078124
2238,0.013671875,0.019433593,0.028320313
2240,0.01328125,0.021582032,0.03125
2243,0.012597656,0.017089844,0.028710937
2247,0.0125,0.018457031,0.035839844
2248,0.014941406,0.020117188,0.035351563
2255,0.014355469,0.018652344,0.023925781
2258,0.013964844,0.017675782,0.02578125
2263,0.012207031,0.017773438,0.028124999
2282,0.016113281,0.018066406,0.024511719
2292,0.012207031,0.019140625,0.023632813
2298,0.015234375,0.020214844,0.032128908
2304,0.012597656,0.017675782,0.032128908
2308,0.01328125,0.017773438,0.029101562
2320,0.013183594,0.018066406,0.029296875
2321,0.012890625,0.019140625,0.031835936
2346,0.012890625,0.020214844,0.026953125
2355,0.012792969,0.017871093,0.025585938
2390,0.015332031,0.015625,0.038769532
2391,0.013183594,0.017773438,0.033203125
2393,0.013574218,0.018066406,0.030859375
2437,0.0125,0.016503906,0.0234375
2445,0.013964844,0.017285157,0.026953125
2452,0.012792969,0.015527343,0.024902344
2454,0.011914062,0.015429688,0.028417969
2456,0.015234375,0.016503906,0.029296875
2461,0.014160156,0.018457031,0.021679688
2486,0.011328125,0.014941406,0.031445313
2487,0.013378906,0.015625,0.029101562
2497,0.013574218,0.016210938,0.027929688
2499,0.012402344,0.015136719,0.028124999
2504,0.012792969,0.0140625,0.025683593
2518,0.011425781,0.019335937,0.029296875
2524,0.014355469,0.015429688,0.028027344
2533,0.014648438,0.018164063,0.024414063
2548,0.011230469,0.018261719,0.030761719
2552,0.011914062,0.019042969,0.028515626
2554,0.01328125,0.019433593,0.031835936
2579,0.013378906,0.021582032,0.022656251
2591,0.011523438,0.017089844,0.029003907
2601,0.011328125,0.018457031,0.028613281
2607,0.012304688,0.020117188,0.027539063
2624,0.010839844,0.016503906,0.027929688
2630,0.012207031,0.017285157,0.02890625
2631,0.013085937,0.015527343,0.031835936
2645,0.012207031,0.015429688,0.025683593
2651,0.013574218,0.016503906,0.026367188
2656,0.012792969,0.018457031,0.029003907
2679,0.012597656,0.014941406,0.024121094
2686,0.013867187,0.015625,0.023632813
2691,0.013769532,0.016210938,0.027246093
2704,0.013769532,0.015136719,0.028417969
2711,0.012890625,0.0140625,0.027734375
2726,0.013476563,0.019335937,0.027246093
2738,0.011328125,0.015429688,0.024414063
2741,0.013769532,0.016503906,0.025878906
2755,0.013769532,0.018457031,0.022753906
2790,0.01328125,0.014941406,0.027832031
2791,0.012304688,0.015625,0.026953125
2792,0.012304688,0.016210938,0.024316406
2810,0.012890625,0.015136719,0.023632813
2825,0.013378906,0.0140625,0.021679688
2873,0.0125,0.019335937,0.023632813
2882,0.013085937,0.015429688,0.021582032
2891,0.013378906,0.018164063,0.035546876
2897,0.011816407,0.018066406,0.032714844
2918,0.013769532,0.019140625,0.025195312
2920,0.01328125,0.020214844,0.024218749
2921,0.012890625,0.017871093,0.028515626
2968,0.0125,0.015625,0.028710937
2976,0.011816407,0.019042969,0.023242187
2999,0.012011719,0.019433593,0.025292968
3008,0.011621093,0.021582032,0.026660156
3012,0.015722657,0.017089844,0.025878906
3016,0.012304688,0.016503906,0.026269531
3028,0.013964844,0.017285157,0.02734375
3031,0.012109375,0.015527343,0.025585938
3039,0.010644531,0.015429688,0.021289062
3042,0.014257813,0.016503906,0.022949219
3066,0.010351563,0.018457031,0.020507813
3070,0.0125,0.014941406,0.024902344
3072,0.013183594,0.015625,0.022656251
3100,0.010742188,0.016210938,0.025585938
3123,0.012597656,0.015136719,0.02890625
3138,0.013085937,0.0140625,0.027636718
3146,0.012402344,0.019335937,0.025292968
3151,0.009277344,0.015429688,0.024511719
3156,0.013476563,0.018164063,0.024804687
3162,0.014160156,0.018945312,0.025976563
3178,0.013378906,0.018261719,0.02734375
3196,0.012402344,0.019042969,0.028515626
3197,0.012011719,0.019433593,0.030859375
3204,0.013867187,0.021582032,0.029785156
3207,0.012695313,0.017089844,0.023242187
3231,0.010351563,0.018457031,0.026171874
3234,0.011328125,0.020117188,0.026757812
3241,0.011816407,0.018945312,0.024902344
3244,0.011523438,0.018945312,0.024218749
3245,0.012792969,0.018652344,0.025488282
3247,0.012109375,0.017675782,0.021484375
3248,0.010253906,0.017773438,0.021191407
3273,0.010253906,0.018066406,0.020996094
3282,0.010253906,0.019140625,0.028710937
3306,0.013085937,0.017089844,0.025
3314,0.013769532,0.018457031,0.033496093
3328,0.013183594,0.020117188,0.028320313
3329,0.011621093,0.018652344,0.025683593
3346,0.012011719,0.017675782,0.0296875
3375,0.010351563,0.018066406,0.022753906
3377,0.012109375,0.019140625,0.025
3387,0.012109375,0.017089844,0.026464844
3404,0.013183594,0.018457031,0.024511719
3409,0.01328125,0.020117188,0.034179688
3431,0.01171875,0.018652344,0.025
3439,0.013378906,0.017675782,0.027441407
3450,0.0140625,0.017773438,0.027050782
3452,0.011914062,0.018066406,0.031933594
3459,0.011523438,0.019140625,0.028808594
3465,0.010644531,0.020214844,0.02578125
3472,0.011132812,0.017871093,0.025878906
3478,0.011132812,0.015625,0.025585938
3481,0.011132812,0.018945312,0.025976563
3498,0.013867187,0.018945312,0.021875
3510,0.011425781,0.018261719,0.024121094
3513,0.012988281,0.019042969,0.023144532
3520,0.010253906,0.019433593,0.029785156
3536,0.014355469,0.018457031,0.022460938
3538,0.011914062,0.020117188,0.021582032
3544,0.0125,0.018652344,0.026269531
3548,0.012402344,0.017675782,0.020410156
3564,0.010253906,0.017773438,0.024218749
3581,0.011621093,0.018066406,0.027539063
3601,0.012109375,0.019140625,0.025683593
3619,0.011425781,0.020214844,0.028027344
3621,0.012402344,0.017871093,0.030957032
3623,0.011621093,0.015625,0.029003907
3626,0.011425781,0.018945312,0.026660156
3629,0.013183594,0.018945312,0.02734375
3646,0.012402344,0.018261719,0.026269531
3657,0.013085937,0.018261719,0.025976563
3671,0.011914062,0.019042969,0.028027344
3701,0.010253906,0.019433593,0.022753906
3703,0.01171875,0.021582032,0.025976563
3727,0.013476563,0.017089844,0.017871093
3731,0.012597656,0.018457031,0.022851562
3733,0.013769532,0.020117188,0.023242187
3739,0.011328125,0.018652344,0.021484375
3742,0.009472656,0.017675782,0.020117188
3744,0.01171875,0.017773438,0.018847656
3753,0.011914062,0.017773438,0.020605469
3760,0.011914062,0.018066406,0.019921875
3773,0.012792969,0.019140625,0.021972656
3781,0.01015625,0.020214844,0.020898437
3794,0.012402344,0.017871093,0.025
3796,0.011914062,0.015625,0.023828125
3799,0.012695313,0.018945312,0.020117188
3815,0.0125,0.018945312,0.022460938
3820,0.011035156,0.018261719,0.023046875
3822,0.013574218,0.019042969,0.022363281
3832,0.012890625,0.019433593,0.022558594
3836,0.011425781,0.021582032,0.023925781
3865,0.010253906,0.017089844,0.023144532
3870,0.013378906,0.018457031,0.026074219
3877,0.010351563,0.020117188,0.030371094
3921,0.012597656,0.018652344,0.023339843
3929,0.012207031,0.017675782,0.020410156
3936,0.0125,0.017773438,0.022167969
3940,0.011914062,0.018261719,0.02578125
3951,0.011035156,0.019042969,0.025097657
3957,0.011230469,0.019433593,0.020898437
3963,0.01015625,0.021582032,0.022949219
3985,0.012890625,0.017089844,0.020996094
3996,0.010644531,0.018457031,0.020312499
4001,0.010644531,0.020117188,0.026757812
4010,0.010839844,0.018652344,0.026464844
4011,0.010839844,0.017675782,0.025878906
4023,0.010546875,0.017773438,0.021875
4034,0.011230469,0.017773438,0.024218749
4037,0.010058594,0.018066406,0.024707031
4047,0.010546875,0.019140625,0.025683593
4094,0.01171875,0.020214844,0.020605469
4099,0.010644531,0.017285157,0.020410156
4100,0.012597656,0.015527343,0.01953125
4110,0.011035156,0.015429688,0.021972656
4183,0.012695313,0.015527343,0.021289062
4194,0.013574218,0.015429688,0.023535157
4195,0.012402344,0.016503906,0.023632813
4197,0.012011719,0.018457031,0.02734375
4199,0.009570313,0.014941406,0.018847656
4202,0.010449219,0.015625,0.020410156
4203,0.012109375,0.016210938,0.018847656
4228,0.012109375,0.018261719,0.020703126
4233,0.011425781,0.019042969,0.022265624
4236,0.009960937,0.019433593,0.024902344
4244,0.011230469,0.021582032,0.030664062
4255,0.010058594,0.017089844,0.029003907
4264,0.011035156,0.018457031,0.027636718
4267,0.0109375,0.020117188,0.023339843
4268,0.010449219,0.018652344,0.023535157
4283,0.012304688,0.017675782,0.025195312
4299,0.011035156,0.017773438,0.025097657
4305,0.010351563,0.017773438,0.026074219
4309,0.01171875,0.018066406,0.026367188
4318,0.012988281,0.019140625,0.023242187
4320,0.011132812,0.020214844,0.020898437
4329,0.012988281,0.018261719,0.023339843
4333,0.011914062,0.019042969,0.019726563
4344,0.011328125,0.019433593,0.020117188
4370,0.011523438,0.021582032,0.024316406
4379,0.01171875,0.017089844,0.026171874
4394,0.011328125,0.018457031,0.025390625
4401,0.010351563,0.020117188,0.022167969
4407,0.010839844,0.018652344,0.023339843
4411,0.011425781,0.017675782,0.024023438
4412,0.012402344,0.017773438,0.025976563
4431,0.009570313,0.017773438,0.019921875
4434,0.011328125,0.018066406,0.021191407
4470,0.012011719,0.019140625,0.020996094
4476,0.008984375,0.020214844,0.020800781
4491,0.012207031,0.019140625,0.025683593
4493,0.011035156,0.020214844,0.022460938
4510,0.010742188,0.017871093,0.021582032
4511,0.011816407,0.015625,0.022070313
4530,0.010644531,0.018945312,0.019824218
4531,0.010546875,0.018945312,0.024804687
4534,0.010546875,0.018261719,0.025
4543,0.012597656,0.019042969,0.026660156
4554,0.013183594,0.019433593,0.025585938
4579,0.010449219,0.021582032,0.024511719
4582,0.0109375,0.017089844,0.022460938
4593,0.012109375,0.018457031,0.021582032
4596,0.010546875,0.020117188,0.021191407
4598,0.010546875,0.018652344,0.020507813
4600,0.010742188,0.017675782,0.024121094
4612,0.010449219,0.017773438,0.023535157
4629,0.010253906,0.018066406,0.026953125
4650,0.0140625,0.019140625,0.019628907
4657,0.0125,0.020214844,0.022753906
4665,0.012207031,0.017871093,0.022265624
4669,0.010351563,0.015625,0.022753906
4676,0.011425781,0.019042969,0.023046875
4677,0.011328125,0.019433593,0.024511719
4678,0.0125,0.021582032,0.023339843
4688,0.013574218,0.017089844,0.022363281
4714,0.011621093,0.018457031,0.019726563
4719,0.012304688,0.020117188,0.027050782
4735,0.011425781,0.018652344,0.024023438
4746,0.011132812,0.017675782,0.020898437
4750,0.010546875,0.017773438,0.020605469
4751,0.01171875,0.018066406,0.020214844
4759,0.01171875,0.019042969,0.019335937
4765,0.011816407,0.019433593,0.020996094
4768,0.009277344,0.021582032,0.023242187
4777,0.010546875,0.017089844,0.023046875
4781,0.012695313,0.018457031,0.025390625
4788,0.011914062,0.018261719,0.019042969
4789,0.011425781,0.019042969,0.02109375
4795,0.010449219,0.019433593,0.022363281
4801,0.010644531,0.021582032,0.023144532
4803,0.011035156,0.017089844,0.020703126
4806,0.01015625,0.018457031,0.023242187
4841,0.012402344,0.020117188,0.022167969
4853,0.010742188,0.018652344,0.031738281
4872,0.011328125,0.017675782,0.025390625
4874,0.008984375,0.017773438,0.024707031
4895,0.011035156,0.017773438,0.023828125
4915,0.009863282,0.018066406,0.023144532
4939,0.011621093,0.019140625,0.025488282
4942,0.010839844,0.020214844,0.022265624
4955,0.010546875,0.020117188,0.021386718
4963,0.009960937,0.018652344,0.021582032
4972,0.011035156,0.017675782,0.023730468
4975,0.010644531,0.017773438,0.021386718
4977,0.010644531,0.018066406,0.022656251
4978,0.010449219,0.018066406,0.024023438
5022,0.011035156,0.020214844,0.024316406
5028,0.009765625,0.017871093,0.024121094
5031,0.012011719,0.015625,0.023828125
5038,0.010449219,0.018945312,0.021679688
5051,0.01015625,0.018945312,0.021386718
5053,0.01171875,0.017089844,0.020605469
5054,0.011328125,0.018457031,0.021386718
5061,0.011328125,0.020117188,0.025097657
5079,0.010742188,0.018652344,0.018066406
5102,0.011230469,0.017675782,0.019238282
5107,0.010449219,0.017773438,0.019140625
5127,0.0109375,0.018066406,0.022753906
5129,0.011816407,0.018066406,0.023144532
5135,0.008691406,0.020214844,0.026562501
5161,0.01015625,0.017871093,0.0234375
5166,0.009277344,0.015625,0.023828125
5183,0.010742188,0.018945312,0.019433593
5201,0.01171875,0.018945312,0.016601563
5209,0.012695313,0.018261719,0.017480468
5232,0.009667968,0.019042969,0.015625
5236,0.011425781,0.019433593,0.019042969
5240,0.009472656,0.021582032,0.019335937
5241,0.010839844,0.017089844,0.016601563
5267,0.012597656,0.018457031,0.019238282
5290,0.01171875,0.020117188,0.020605469
5319,0.0109375,0.018652344,0.030859375
5330,0.010058594,0.017675782,0.020312499
5346,0.0109375,0.016503906,0.029980469
5360,0.010253906,0.017285157,0.029882813
5361,0.012109375,0.015527343,0.030078124
5381,0.011035156,0.015429688,0.019433593
5405,0.010839844,0.016503906,0.021582032
5421,0.008886719,0.018457031,0.01796875
5440,0.009863282,0.014941406,0.019335937
5443,0.00859375,0.015625,0.020703126
5448,0.0078125,0.016210938,0.018750001
5485,0.009960937,0.015136719,0.018945312
5492,0.009960937,0.0140625,0.018945312
5496,0.009375,0.019335937,0.019726563
5502,0.009570313,0.015429688,0.019824218
5508,0.011035156,0.018164063,0.018066406
5513,0.008105469,0.018261719,0.020898437
5516,0.010351563,0.019042969,0.017480468
5518,0.00859375,0.019433593,0.020214844
5542,0.010253906,0.021582032,0.017773438
5550,0.011914062,0.017089844,0.017578125
5567,0.009570313,0.018261719,0.017578125
5572,0.011425781,0.019042969,0.020019531
5574,0.011425781,0.019433593,0.021289062
5586,0.010253906,0.021582032,0.023046875
5588,0.009082031,0.017089844,0.023925781
5594,0.010742188,0.018457031,0.02109375
5606,0.0109375,0.020117188,0.017871093
5611,0.010058594,0.018652344,0.024804687
5621,0.011621093,0.017675782,0.022265624
5631,0.01015625,0.017773438,0.019140625
5659,0.009472656,0.017773438,0.020800781
5661,0.011328125,0.018066406,0.020019531
5665,0.01015625,0.019140625,0.023925781
5680,0.011132812,0.020214844,0.021484375
5721,0.012890625,0.017285157,0.020703126
5724,0.009570313,0.015527343,0.020507813
5742,0.008789063,0.015429688,0.019335937
5760,0.011328125,0.016503906,0.024609376
5777,0.010253906,0.018457031,0.021875
5780,0.011230469,0.014941406,0.020703126
5785,0.00859375,0.015625,0.015527343
5790,0.010351563,0.016210938,0.017578125
5808,0.010351563,0.015136719,0.022167969
5809,0.010449219,0.0140625,0.022949219
5826,0.010449219,0.019335937,0.020410156
5829,0.008691406,0.015429688,0.018847656
5836,0.011328125,0.018164063,0.018847656
5863,0.010449219,0.018945312,0.024414063
5865,0.010742188,0.018945312,0.026464844
5872,0.010058594,0.018261719,0.021875
5890,0.010742188,0.019042969,0.023144532
5899,0.011132812,0.016503906,0.023925781
5908,0.00859375,0.017285157,0.021191407
5918,0.011523438,0.015527343,0.020703126
5929,0.010449219,0.015429688,0.020996094
5933,0.011035156,0.016503906,0.020898437
5934,0.011425781,0.018457031,0.02109375
5953,0.008789063,0.014941406,0.02109375
5958,0.009472656,0.015625,0.018261719
5960,0.0109375,0.016210938,0.021289062
5964,0.010742188,0.015136719,0.022460938
5973,0.01015625,0.0140625,0.023242187
5991,0.009277344,0.019335937,0.020800781
6011,0.011035156,0.015429688,0.022070313
6016,0.010449219,0.018164063,0.018164063
6025,0.011035156,0.018457031,0.020019531
6031,0.011425781,0.020117188,0.019628907
6032,0.012695313,0.018652344,0.020703126
6036,0.009082031,0.017675782,0.019726563
6039,0.01015625,0.017773438,0.020605469
6061,0.011035156,0.018066406,0.021777343
6079,0.009082031,0.018066406,0.018359374
6083,0.011523438,0.020117188,0.017285157
6088,0.009082031,0.018652344,0.020507813
6104,0.012402344,0.017675782,0.019628907
6106,0.009863282,0.017773438,0.022265624
6116,0.010351563,0.018066406,0.020898437
6122,0.010742188,0.019140625,0.018261719
6124,0.010644531,0.020214844,0.019921875
6130,0.009765625,0.017871093,0.016015625
6132,0.009375,0.015625,0.018164063
6134,0.0109375,0.018945312,0.020117188
6146,0.011914062,0.018066406,0.019433593
6148,0.009082031,0.019140625,0.019140625
6150,0.010546875,0.018261719,0.018164063
6173,0.009375,0.019042969,0.015820313
6182,0.010351563,0.019433593,0.020312499
6185,0.010839844,0.021582032,0.020410156
6201,0.009667968,0.017089844,0.024316406
6212,0.009960937,0.018457031,0.029394532
6214,0.009277344,0.020117188,0.028710937
6220,0.010742188,0.018652344,0.026953125
6233,0.010742188,0.017675782,0.020312499
6238,0.010742188,0.017773438,0.023242187
6245,0.009570313,0.017773438,0.017285157
6251,0.009960937,0.018066406,0.027539063
6264,0.011132812,0.019140625,0.023242187
6290,0.008398438,0.020214844,0.026074219
6313,0.009863282,0.018066406,0.020605469
6317,0.010449219,0.020117188,0.022167969
6318,0.010546875,0.018652344,0.023828125
6325,0.012304688,0.017675782,0.021777343
6342,0.010253906,0.017773438,0.022363281
6353,0.009179687,0.018066406,0.020117188
6364,0.010644531,0.018066406,0.021191407
6371,0.010351563,0.020214844,0.022265624
6377,0.01171875,0.017871093,0.021484375
6401,0.009375,0.015625,0.022167969
6456,0.009960937,0.018945312,0.019726563
6460,0.0109375,0.018945312,0.019042969
6473,0.012109375,0.018261719,0.025488282
6488,0.009667968,0.019042969,0.026562501
6496,0.011230469,0.019433593,0.026171874
6497,0.008886719,0.021582032,0.021972656
6501,0.010839844,0.017089844,0.022363281
6511,0.009667968,0.017773438,0.019433593
6521,0.010351563,0.018066406,0.020800781
6522,0.009375,0.018066406,0.022070313
6523,0.011035156,0.020214844,0.023828125
6531,0.009960937,0.017871093,0.019921875
6551,0.010058594,0.015625,0.021582032
6575,0.010253906,0.018945312,0.017285157
6582,0.010644531,0.018945312,0.017773438
6585,0.009960937,0.018261719,0.023535157
6595,0.010546875,0.019042969,0.020410156
6604,0.012402344,0.019433593,0.01484375
6607,0.008203125,0.021582032,0.017675782
6617,0.010839844,0.017089844,0.0171875
6622,0.008398438,0.018457031,0.019335937
6658,0.009082031,0.020117188,0.018847656
6667,0.009863282,0.018652344,0.017285157
6669,0.011132812,0.017675782,0.017773438
6673,0.009472656,0.017773438,0.017675782
6679,0.011523438,0.018066406,0.01328125
6682,0.010351563,0.018066406,0.014355469
6689,0.009472656,0.020214844,0.017382812
6697,0.008691406,0.017871093,0.018750001
6700,0.009667968,0.015625,0.017285157
6708,0.011132812,0.018945312,0.01953125
6712,0.010546875,0.018945312,0.018945312
6716,0.009667968,0.018261719,0.015039062
6739,0.009375,0.019042969,0.02109375
6743,0.010644531,0.019433593,0.018359374
6750,0.011621093,0.021582032,0.017675782
6754,0.011328125,0.018066406,0.016503906
6765,0.010058594,0.019140625,0.017871093
6777,0.008691406,0.020214844,0.019042969
6793,0.011425781,0.017871093,0.017578125
6818,0.010839844,0.015625,0.022851562
6833,0.010351563,0.018945312,0.019433593
6847,0.009667968,0.018945312,0.021191407
6855,0.010058594,0.018261719,0.027148437
6863,0.009375,0.018261719,0.022753906
6869,0.011914062,0.019042969,0.01953125
6870,0.010351563,0.019433593,0.018457031
6896,0.009570313,0.021582032,0.021875
6910,0.009277344,0.017089844,0.021484375
6935,0.01171875,0.018457031,0.025390625
6952,0.011035156,0.020117188,0.022070313
6964,0.009960937,0.018652344,0.018359374
6967,0.010253906,0.017675782,0.021289062
6973,0.009375,0.017773438,0.020800781
6991,0.011035156,0.017773438,0.02109375
6993,0.009375,0.018066406,0.020312499
7011,0.012597656,0.019140625,0.016699219
7015,0.008789063,0.020214844,0.018457031
7036,0.009375,0.017285157,0.018652344
7040,0.011523438,0.015527343,0.020019531
7047,0.01015625,0.015429688,0.019628907
7060,0.011328125,0.016503906,0.017675782
7066,0.010058594,0.018457031,0.020703126
7080,0.009472656,0.014941406,0.01953125
7092,0.00859375,0.015625,0.018750001
7107,0.008691406,0.016210938,0.015820313
7115,0.010742188,0.015136719,0.018261719
7116,0.009277344,0.0140625,0.020019531
7138,0.0109375,0.019335937,0.016113281
7142,0.009375,0.015429688,0.0171875
7156,0.010058594,0.018164063,0.017871093
7168,0.010742188,0.018945312,0.018359374
7169,0.010351563,0.018261719,0.019042969
7176,0.009375,0.019042969,0.018457031
7190,0.010058594,0.019433593,0.016113281
7196,0.010058594,0.021582032,0.014550781
7203,0.009667968,0.017089844,0.017773438
7205,0.012890625,0.018457031,0.015625
7214,0.008691406,0.020117188,0.017773438
7216,0.009472656,0.018652344,0.017773438
7217,0.011132812,0.017675782,0.018457031
7236,0.008300781,0.017773438,0.016210938
7239,0.007910157,0.018066406,0.022167969
7248,0.009570313,0.018066406,0.019140625
7261,0.009960937,0.020214844,0.022265624
7285,0.009082031,0.017871093,0.015234375
7301,0.010351563,0.018261719,0.019042969
7312,0.008886719,0.019042969,0.019628907
7330,0.009960937,0.019433593,0.018261719
7340,0.01015625,0.021582032,0.018847656
7341,0.009570313,0.017089844,0.020703126
7347,0.009082031,0.018457031,0.016992187
7354,0.008984375,0.020117188,0.015332031
7358,0.009863282,0.018652344,0.019238282
7359,0.010546875,0.017675782,0.018066406
7360,0.009570313,0.017773438,0.01796875
7382,0.01171875,0.017773438,0.015917968
7383,0.010742188,0.018066406,0.016503906
7387,0.010253906,0.019140625,0.017480468
7389,0.009375,0.020214844,0.016992187
7398,0.01015625,0.018066406,0.019042969
7402,0.010644531,0.018261719,0.017089844
7431,0.008984375,0.019042969,0.017773438
7432,0.008984375,0.019433593,0.018750001
7441,0.010449219,0.021582032,0.018945312
7444,0.009082031,0.017089844,0.019140625
7451,0.011230469,0.018457031,0.015234375
7461,0.009667968,0.020117188,0.016308594
7462,0.011621093,0.018652344,0.01796875
7464,0.009570313,0.017675782,0.018750001
7469,0.01015625,0.017773438,0.018457031
7475,0.010839844,0.017773438,0.017578125
7479,0.009765625,0.018066406,0.017773438
7481,0.010742188,0.019140625,0.019042969
7497,0.011328125,0.020214844,0.017871093
7503,0.01171875,0.017773438,0.020996094
7504,0.009960937,0.018945312,0.020898437
7512,0.008007812,0.018261719,0.021582032
7531,0.009863282,0.019042969,0.021484375
7548,0.009375,0.019433593,0.019726563
7574,0.009375,0.021582032,0.021289062
7597,0.010253906,0.017089844,0.017089844
7610,0.008398438,0.018457031,0.020019531
7613,0.009570313,0.020117188,0.017089844
7644,0.011035156,0.018652344,0.020214844
7645,0.012597656,0.017675782,0.017773438
7661,0.009863282,0.017773438,0.018066406
7662,0.010449219,0.018066406,0.019433593
7672,0.011914062,0.018066406,0.024121094
7675,0.0109375,0.020117188,0.023535157
7677,0.008691406,0.018652344,0.019140625
7688,0.010058594,0.017675782,0.017675782
7694,0.008691406,0.017773438,0.019140625
7697,0.009570313,0.018066406,0.021582032
7701,0.009375,0.019140625,0.021289062
7719,0.010449219,0.020214844,0.019726563
7720,0.010351563,0.017871093,0.01796875
7724,0.01171875,0.015625,0.018261719
7727,0.009570313,0.017773438,0.018945312
7729,0.008105469,0.018066406,0.021191407
7743,0.009570313,0.018066406,0.018066406
7747,0.011035156,0.016503906,0.017285157
7758,0.009863282,0.018457031,0.016406249
7761,0.010253906,0.014941406,0.017382812
7781,0.010644531,0.015625,0.019042969
7789,0.009765625,0.016210938,0.016601563
7799,0.011621093,0.015136719,0.018945312
7800,0.00703125,0.0140625,0.018359374
7811,0.010839844,0.019335937,0.022753906
7834,0.010449219,0.015429688,0.018945312
7839,0.009375,0.018164063,0.017675782
7856,0.009277344,0.018945312,0.01796875
7900,0.009179687,0.018261719,0.013964844
7901,0.011328125,0.019042969,0.014453125
7905,0.010058594,0.019433593,0.015429688
7909,0.009472656,0.021582032,0.016406249
7927,0.009863282,0.019433593,0.016601563
7933,0.008886719,0.021582032,0.021972656
7976,0.008886719,0.017089844,0.019238282
7984,0.011523438,0.018457031,0.020605469
7992,0.008984375,0.020117188,0.020507813
7993,0.008691406,0.018652344,0.019726563
8010,0.009472656,0.017675782,0.019238282
8023,0.011035156,0.017773438,0.023046875
8027,0.012304688,0.018066406,0.015429688
8038,0.01015625,0.018066406,0.018261719
8050,0.009765625,0.020214844,0.019726563
8053,0.008691406,0.017871093,0.025878906
8055,0.009863282,0.018457031,0.020117188
8059,0.009863282,0.020117188,0.021777343
8067,0.008886719,0.018652344,0.024023438
8127,0.010253906,0.018945312,0.01796875
8133,0.012207031,0.018945312,0.018554688
8134,0.010546875,0.018261719,0.022070313
8151,0.009765625,0.019042969,0.018359374
8158,0.010742188,0.019433593,0.018359374
8181,0.0109375,0.021582032,0.019433593
8185,0.011328125,0.017089844,0.019140625
8196,0.012597656,0.018457031,0.020019531
8199,0.007714844,0.020117188,0.018554688
8216,0.009472656,0.018652344,0.0171875
8222,0.010546875,0.017675782,0.020117188
8235,0.010742188,0.017773438,0.018359374
8255,0.010449219,0.018066406,0.016992187
8264,0.009765625,0.017089844,0.016699219
8280,0.009082031,0.018457031,0.020410156
8282,0.010546875,0.020117188,0.019238282
8291,0.010839844,0.018652344,0.015625
8300,0.010546875,0.017675782,0.020117188
8308,0.009570313,0.017773438,0.021191407
8328,0.011035156,0.018066406,0.019335937
8330,0.01015625,0.018066406,0.015332031
8333,0.009375,0.020117188,0.015039062
8335,0.008789063,0.018652344,0.015917968
8341,0.010449219,0.017675782,0.018554688
8353,0.009960937,0.017773438,0.016308594
8354,0.011523438,0.018066406,0.016113281
8361,0.010644531,0.019140625,0.018945312
8364,0.008398438,0.020214844,0.018066406
8369,0.009179687,0.017871093,0.019042969
8376,0.010253906,0.015625,0.019042969
8378,0.009667968,0.018945312,0.019042969
8429,0.010839844,0.018945312,0.016503906
8440,0.010546875,0.018261719,0.018652344
8443,0.009082031,0.016503906,0.019628907
8448,0.011621093,0.017285157,0.017285157
8464,0.009375,0.018261719,0.022070313
8468,0.01015625,0.019042969,0.024023438
8469,0.008789063,0.019433593,0.024902344
8471,0.008691406,0.021582032,0.022167969
8481,0.012207031,0.017089844,0.017871093
8485,0.011035156,0.018457031,0.013769532
8489,0.009570313,0.020117188,0.015234375
8498,0.009765625,0.018652344,0.0171875
8499,0.008105469,0.017675782,0.018066406
8504,0.0078125,0.017773438,0.020800781
8508,0.010742188,0.017773438,0.019628907
8509,0.010351563,0.018066406,0.019238282
8524,0.009375,0.019140625,0.016503906
8555,0.010449219,0.020214844,0.018164063
8567,0.009472656,0.019042969,0.021386718
8574,0.011230469,0.019433593,0.018750001
8579,0.009863282,0.021582032,0.019335937
8593,0.010449219,0.017089844,0.015234375
8602,0.009765625,0.018457031,0.019042969
8617,0.010058594,0.020117188,0.017089844
8628,0.009375,0.018652344,0.0171875
8635,0.009960937,0.017675782,0.017382812
8636,0.010351563,0.017773438,0.019042969
8645,0.010351563,0.018066406,0.020019531
8683,0.009570313,0.018066406,0.021777343
8686,0.00859375,0.018945312,0.022558594
8688,0.011035156,0.018261719,0.016992187
8691,0.009179687,0.019042969,0.01796875
8692,0.009570313,0.019433593,0.019824218
8696,0.011132812,0.021582032,0.020800781
8728,0.009960937,0.017089844,0.016699219
8742,0.009863282,0.018457031,0.017773438
8769,0.009765625,0.020117188,0.017578125
8775,0.009472656,0.018652344,0.014453125
8779,0.01015625,0.017675782,0.015332031
8797,0.010253906,0.017773438,0.021386718
8802,0.009277344,0.018066406,0.020117188
8817,0.010742188,0.018066406,0.017285157
8820,0.009179687,0.020214844,0.019140625
8823,0.008203125,0.017871093,0.018359374
8844,0.009863282,0.015625,0.018945312
8855,0.009570313,0.018945312,0.016601563
8868,0.008789063,0.018945312,0.019140625
8869,0.010058594,0.020214844,0.019042969
8879,0.011621093,0.017871093,0.018457031
8882,0.008691406,0.015625,0.024707031
8886,0.008203125,0.018945312,0.020312499
8903,0.010058594,0.018945312,0.022363281
8905,0.010253906,0.018261719,0.021679688
8908,0.01015625,0.019042969,0.018945312
8929,0.009179687,0.019433593,0.01796875
8931,0.0078125,0.021582032,0.017285157
8936,0.009375,0.017089844,0.016992187
8947,0.007910157,0.018457031,0.020605469
8955,0.008984375,0.020117188,0.017578125
8959,0.010546875,0.018652344,0.016015625
8976,0.008496094,0.017675782,0.017382812
8982,0.009277344,0.017773438,0.022558594
8992,0.008789063,0.018066406,0.019238282
8994,0.0109375,0.018066406,0.019628907
9000,0.008789063,0.020117188,0.016015625
9005,0.008300781,0.018652344,0.01484375
9010,0.009863282,0.017675782,0.017675782
9013,0.010449219,0.017773438,0.015917968
9028,0.009472656,0.018066406,0.017382812
9029,0.008007812,0.019140625,0.018554688
9056,0.010644531,0.020214844,0.019726563
9064,0.010546875,0.017871093,0.017382812
9074,0.011328125,0.015625,0.015332031
9085,0.012109375,0.018945312,0.016894531
9106,0.009472656,0.018945312,0.016601563
9123,0.010839844,0.018261719,0.020410156
9124,0.009863282,0.019042969,0.019628907
9156,0.009863282,0.019433593,0.018847656
9157,0.008886719,0.021582032,0.018457031
9163,0.008789063,0.017089844,0.019824218
9215,0.010058594,0.018457031,0.021386718
9217,0.009960937,0.020117188,0.018359374
9224,0.010058594,0.018652344,0.01953125
9227,0.0109375,0.018945312,0.01953125
9234,0.009082031,0.015429688,0.020898437
9261,0.008496094,0.016503906,0.015429688
9282,0.010839844,0.018457031,0.0171875
9292,0.011230469,0.014941406,0.019140625
9308,0.008984375,0.015625,0.021191407
9310,0.008691406,0.016210938,0.016601563
9312,0.009472656,0.015136719,0.020800781
9317,0.010058594,0.0140625,0.018164063
9349,0.008300781,0.019335937,0.020605469
9354,0.008886719,0.015429688,0.019335937
9365,0.009863282,0.018164063,0.016210938
9366,0.008984375,0.018945312,0.017578125
9367,0.009765625,0.018261719,0.017773438
9370,0.011035156,0.019042969,0.016699219
9386,0.011816407,0.019433593,0.023730468
9413,0.008886719,0.021582032,0.023925781
9416,0.009765625,0.017089844,0.023828125
9436,0.009082031,0.018457031,0.019921875
9442,0.009960937,0.015136719,0.021875
9443,0.010351563,0.0140625,0.019335937
9469,0.010449219,0.019335937,0.015332031
9476,0.009765625,0.015429688,0.014257813
9483,0.008398438,0.018164063,0.015429688
9516,0.009472656,0.018945312,0.012304688
9519,0.009082031,0.018945312,0.014160156
9538,0.009277344,0.018261719,0.015917968
9539,0.008398438,0.019042969,0.016992187
9548,0.009472656,0.019433593,0.014746094
9555,0.010058594,0.021582032,0.015332031
9558,0.009570313,0.017089844,0.014941406
9565,0.0109375,0.018457031,0.015722657
9568,0.009375,0.020117188,0.0171875
9587,0.012402344,0.018652344,0.013867187
9590,0.009960937,0.017675782,0.016308594
9601,0.010742188,0.017773438,0.015136719
9612,0.009082031,0.018066406,0.015722657
9622,0.010742188,0.018066406,0.015332031
9624,0.008300781,0.020214844,0.015722657
9625,0.010742188,0.017871093,0.013769532
9628,0.008300781,0.015625,0.015625
9652,0.011523438,0.018945312,0.013769532
9657,0.009277344,0.018945312,0.013769532
9658,0.008984375,0.018261719,0.015527343
9662,0.008886719,0.019042969,0.015234375
9681,0.009375,0.019433593,0.015625
9682,0.008886719,0.021582032,0.014160156
9691,0.008886719,0.020117188,0.017285157
9699,0.009765625,0.018652344,0.016894531
9711,0.010351563,0.017675782,0.019628907
9748,0.008789063,0.017773438,0.015527343
9751,0.011132812,0.018066406,0.013964844
9760,0.012011719,0.018066406,0.016894531
9761,0.010839844,0.020117188,0.016503906
9767,0.010253906,0.018652344,0.016503906
9769,0.009179687,0.017675782,0.017480468
9778,0.010742188,0.017773438,0.0140625
9813,0.009277344,0.018066406,0.016894531
9818,0.011132812,0.019140625,0.019140625
9841,0.008789063,0.020214844,0.018945312
9844,0.009375,0.017871093,0.018750001
9884,0.008496094,0.018945312,0.01796875
9908,0.007421875,0.015625,0.019042969
9918,0.010449219,0.018945312,0.015429688
9973,0.009570313,0.018945312,0.019140625
9979,0.010546875,0.018261719,0.016113281
9983,0.009179687,0.019042969,0.020410156
9986,0.009570313,0.019433593,0.018359374
9997,0.010058594,0.021582032,0.017773438
10000,0.011132812,0.020117188,0.017285157


==> Data/conv_mdp.csv <==
Step,BPSK BSC,REAL AWGN,BPSK AWGN
43,37,40,39
168,33,16,989
230,134,99,49
235,155,228,120
274,185,125,325
475,37,142,43
537,62,70,3
580,57,18,5
587,65,173,93
635,37,185,7
648,1000,57,3
715,30,14,16
809,156,16,7
1015,208,7,9
1334,25,4,9
1338,177,2,29
1386,29,3,4
1393,392,4,3
1437,31,17,87
1692,25,3,3
1735,134,7,2
1738,759,13,7
1878,18,3,5
1918,164,8,6
2037,208,3,4
2200,68,6,33
2263,173,7,9
2308,106,3,3
2390,98,4,3
2437,108,7,3
2486,859,2,6
2487,48,8,3
2499,354,9,6
2686,4,10,2
2741,71,1,7
3039,1,6,4
3231,142,2,6
3247,88,12,46
3306,22,10,4
3619,37,5,17
3621,15,8,5
3671,28,14,3
3742,38,1,4
3815,14,3,5
3822,70,4,3
3929,5,2,4
3957,34,9,6
4037,78,4,1
4318,41,4,2
4401,101,4,4
4493,5,5,2
4510,20,1,5
4677,3,3,3
4789,45,3,3
4972,17,3,2
5107,2,4,8
5135,1,5,3
5346,13,2,6
5360,11,3,8
5550,10,1,2
5680,5,14,4
5724,5,8,6
5809,45,8,6
5865,1,7,6
5872,27,4,3
5908,3,2,3
5991,7,3,6
6201,5,2,4
6220,20,5,5
6290,7,1,6
6575,4,3,2
6700,15,3,6
6712,18,4,3
6855,12,5,9
6967,3,4,7
7156,6,3,4
7383,14,6,5
7461,6,3,2
7464,11,5,4
7512,17,3,5
7789,7,6,3
7799,5,5,3
7834,9,4,3
7992,5,6,4
8067,9,5,8
8181,1,5,6
8222,2,3,3
8364,19,14,2
8378,26,7,3
8499,12,5,4
8509,2,10,5
8602,17,4,5
8879,4,4,3
8936,20,1,3
8994,7,2,3
9261,15,4,4
9469,11,1,4
9555,38,3,2
9568,3,6,7
9699,5,4,3
9844,13,6,6
9908,25,2,1
10277,14,5,2
10284,4,6,3
10400,3,4,3
10480,12,4,2
10523,14,5,7
10608,20,2,4
10758,9,3,5
10781,13,6,3
10903,11,1,3
10906,7,3,3
10967,4,2,5
10975,4,3,3
11021,15,3,2
11103,25,3,2
11420,8,2,4
11473,15,3,1
11533,3,3,5
11567,5,2,9
11686,16,1,9
11760,11,4,4
11970,16,3,2
11975,13,3,5
12165,3,4,7
12291,5,4,5
12672,2,5,1
12878,11,5,2
12940,7,2,2
13035,9,1,2
13062,3,4,6
13403,10,4,3
13547,24,4,3
13598,5,2,3
13621,15,4,3
13811,8,1,1
14081,8,4,9
14222,4,4,3
14295,3,1,2
14339,10,2,6
14448,3,3,2
14639,12,5,3
14669,5,3,5
14688,11,2,5
14780,6,3,5
14810,11,1,8
14874,12,5,4
14893,3,6,5
15325,13,3,4
15474,8,3,6
15508,6,3,3
15741,5,5,2
15765,8,4,1
16117,6,6,3
16250,4,3,4
16322,10,3,1
16698,9,3,3
16810,13,4,3
16858,9,3,3
16900,2,3,2
17067,20,5,4
17098,1,2,3
17293,35,4,6
17318,5,2,3
17340,4,3,7
17544,16,2,3
17558,7,3,5
17587,2,3,2
17595,7,1,4
18066,9,4,5
18452,6,4,3
19117,4,2,4
19170,1,2,2
19272,5,3,2
19532,6,4,2
19641,12,4,3
19655,9,4,3
19732,9,3,3
19847,5,2,3
19996,24,3,1
20054,3,1,3
20063,23,4,4
20139,5,4,2
20245,6,2,4
20253,8,6,3
20324,3,3,1
20441,1,6,2
20540,13,4,2
20541,13,1,2
20579,5,6,3
20780,1,8,2
20783,17,3,3
20832,29,2,5
20856,10,2,2
21081,12,4,8
21145,8,2,4
21210,1,4,3
21233,23,2,4
21320,10,4,3
21392,5,1,4
21524,3,2,5
21849,10,2,4
22246,6,9,6
22293,6,2,3
22331,5,4,4
22359,6,2,2
22473,4,6,4
22841,4,1,5
23139,11,1,4
23149,8,2,6
23193,8,1,2
23219,3,2,2
23264,2,2,2
23287,14,2,3
23362,1,4,3
23428,8,3,4
23541,3,1,5
23671,5,2,3
23682,7,2,1
23702,9,7,4
23939,4,3,4
24080,10,3,4
24148,11,3,3
24283,4,3,3
24285,5,4,5
24323,7,1,4
24346,5,2,2
24622,7,2,3
24720,6,3,2
24728,9,4,2
24902,4,2,3
24935,5,3,3
25009,3,4,2
25048,9,2,1
25254,13,3,2
25333,7,4,2
25392,8,6,2
25687,5,1,2
25813,10,5,1
25848,6,5,2
25922,9,2,1
26067,4,4,3
26092,2,3,5
26156,5,3,9
26304,7,3,3
26404,7,4,4
26471,10,2,5
26798,7,4,5
26799,11,5,4
26830,5,4,2
27143,2,5,3
27155,7,1,1
27159,11,5,5
27160,3,3,1
27275,2,1,2
27506,8,9,2
27604,14,4,4
27621,4,1,2
27639,6,2,4
27826,4,2,1
27917,6,2,1
27951,4,2,4
27969,3,3,1
28322,6,1,4
28439,3,5,2
28452,5,1,2
28544,4,5,3
28573,2,3,4
28612,25,5,1
28971,6,3,1
28997,4,3,2
29038,7,4,1
29063,6,3,4
29202,1,3,1
29264,6,4,2
29472,5,5,2
29488,7,3,3
29562,7,3,2
29612,4,4,3
29748,4,3,1
29830,4,5,1
30006,3,4,3
30032,5,4,4
30093,13,4,3
30175,2,6,4
30244,4,9,1
30285,10,2,3
30328,8,3,4
30460,11,4,2
30471,7,4,1
30613,6,6,4
30707,4,2,2
30721,2,5,2
31407,11,3,3
31444,2,2,3
31697,8,4,4
31809,9,4,4
31874,6,6,2
31881,6,3,4
31937,3,3,2
31946,5,3,3
32005,3,1,2
32018,4,2,2
32175,22,3,3
32208,6,2,4
32436,9,3,3
32543,2,4,2
32658,2,1,6
32707,1,3,5
32763,1,4,3
32895,6,2,2
32903,2,4,3
33035,1,1,4
33153,3,3,3
33180,3,7,5
33182,3,4,2
33272,1,4,2
33342,3,3,3
33376,4,6,2
33404,12,3,3
33729,7,4,2
33738,14,2,3
33750,2,4,2
33769,9,3,3
33786,5,4,4
33840,7,1,3
33852,8,3,4
33877,10,1,3
33914,7,3,2
34018,2,1,2
34037,4,2,4
34142,2,2,5
34363,3,3,2
34384,2,3,4
34439,1,1,2
34526,3,1,3
34600,10,5,1
34784,15,3,2
35334,11,5,2
35355,4,4,1
35363,10,3,2
35378,13,4,3
35484,5,2,3
35574,1,3,3
35772,6,5,3
35779,7,3,2
35850,11,4,3
35954,9,4,4
35971,5,2,3
36038,10,3,3
36247,22,2,5
36276,3,2,2
36630,9,1,2
36660,2,3,2
36679,5,5,4
36768,5,1,6
36820,1,3,4
36851,5,2,2
36908,6,3,2
37170,3,4,3
37203,1,3,4
37456,3,3,4
37490,5,1,2
37765,14,1,3
37877,6,1,4
38193,3,3,2
38440,6,2,3
38456,8,3,1
38467,11,3,3
38643,1,2,3
38701,12,2,3
38721,19,4,3
38841,5,1,2
38982,7,2,3
39006,2,3,3
39238,4,2,3
39297,4,3,3
39308,7,2,3
39703,12,2,4
39731,11,1,5
39782,3,2,4
39879,4,3,3
39910,5,4,4
39915,8,3,2
40021,3,3,3
40297,9,4,3
40501,3,4,3
40648,3,1,2
40664,3,3,4
40668,6,2,3
40701,6,4,2
40721,4,8,2
40794,4,4,1
41041,3,2,3
41129,3,7,3
41245,9,1,1
41272,5,1,2
41342,4,3,4
41410,4,2,4
41540,2,2,2
41556,3,3,2
42014,4,2,2
42135,6,4,1
42245,5,2,1
42451,3,2,1
42469,2,1,4
42679,7,1,4
42982,2,3,5
43279,2,2,3
43519,8,1,1
43554,12,3,1
43608,2,2,3
43640,10,5,3
43712,4,4,2
43739,1,4,1
43743,4,3,3
43806,10,2,4
43981,3,3,1
43994,5,2,4
44074,2,3,3
44078,1,4,5
44114,3,4,3
44201,7,2,3
44208,4,2,4
44252,2,1,2
44305,7,3,6
44586,4,3,3
44803,5,2,3
44817,25,3,4
44965,8,5,2
45105,11,3,4
45311,5,1,3
45320,9,3,3
45373,6,1,3
45508,2,3,3
45544,3,3,9
45659,3,1,4
46034,2,1,4
46091,5,4,4
46170,5,2,2
46206,8,2,3
46319,2,2,4
46335,3,4,4
46414,1,3,1
46500,2,3,1
47199,4,3,2
47242,9,3,3
47302,5,3,2
47322,2,2,6
47438,5,2,2
47490,3,5,5
47550,4,2,3
47586,6,4,1
47639,2,2,5
47656,4,5,4
47670,2,1,3
47694,4,2,2
47706,5,2,4
47745,7,2,4
47759,5,4,7
47883,5,6,4
47948,11,1,2
47971,2,9,2
48077,3,1,2
48182,2,3,1
48228,7,1,5
48523,4,3,1
48845,4,2,2
48983,12,1,2
49273,5,1,3
49327,2,4,3
49352,6,4,1
49478,4,6,3
49559,13,5,4
49620,6,3,1
49639,10,4,2
50007,1,3,2
50057,19,3,3
50150,13,3,4
50166,4,3,4
50196,6,4,1
50269,7,3,1
50383,6,5,4
50630,1,1,4
50632,1,3,2
50820,11,1,5
50980,9,2,1
51135,7,1,4
51228,11,3,3
51283,3,2,1
51343,4,3,3
51751,3,2,1
51799,1,2,2
51807,3,6,2
51955,3,2,4
52002,7,3,1
52068,3,4,3
52238,3,3,5
52293,4,2,4
52354,5,1,1
52511,5,3,5
52529,2,5,1
52683,2,3,4
52803,5,2,3
52907,6,3,1
52940,4,3,3
53004,1,3,2
53093,13,5,5
53108,3,4,1
53402,2,2,5
53410,1,1,4
53469,6,2,3
53707,5,2,3
53714,6,2,3
53718,1,3,3
53722,4,5,4
53863,4,3,3
53907,3,2,3
54073,10,1,5
54088,8,4,3
54109,7,2,4
54124,11,1,2
54242,4,4,6
54626,3,4,4
54648,2,13,3
54692,4,1,3
54720,8,2,5
54808,4,2,5
54938,5,3,1
54983,3,3,2
55194,1,4,6
55300,3,2,3
55303,6,4,2
55329,5,4,4
55360,6,4,2
55539,8,3,3
55544,1,2,5
55552,2,1,3
55714,4,2,2
55767,6,1,3
55967,2,3,3
56092,2,4,5
56305,5,3,3
56338,1,2,4
56433,4,4,2
56508,2,2,6
56522,5,3,5
56609,2,3,5
56788,13,3,3
56821,6,4,3
57000,2,5,2
57300,10,4,2
57306,4,2,2
57485,3,3,3
57761,3,3,2
58296,2,3,1
58347,4,3,2
58441,4,4,7
58557,6,3,4
58612,6,2,4
58642,9,2,3
58720,6,2,2
58747,2,2,2
58764,2,3,2
59015,9,1,5
59031,10,6,3
59265,3,4,1
59312,4,1,2
59433,2,3,3
59641,10,1,2
59671,5,4,5
59738,6,2,4
60087,2,2,4
60180,5,1,2
60186,7,1,2
60208,4,3,3
60298,8,2,4
60476,5,2,1
60597,2,1,2
60672,4,3,5
61123,10,2,4
61206,2,2,3
61277,2,2,2
61374,3,3,6
61386,3,2,6
61439,5,3,4
61535,8,3,3
61681,3,5,2
62140,5,3,3
62220,3,3,4
62517,4,4,3
62548,1,3,1
62556,5,3,2
62875,4,3,6
63025,3,2,4
63221,5,4,3
63359,9,3,3
63429,1,3,4
63430,5,2,4
63514,4,2,3
63672,5,4,2
63782,4,1,2
63866,3,3,2
63989,10,6,1
64099,5,3,3
64174,15,6,3
64226,2,3,4
64512,7,4,2
64522,3,4,2
64688,10,2,2
64890,1,2,8
64990,2,3,4
65001,5,5,2
65055,3,2,2
65246,3,3,3
65293,2,4,3
65376,6,3,2
65451,5,3,2
65482,4,2,3
65528,5,2,2
65602,4,5,3
65644,5,3,1
65710,8,4,2
65908,8,6,3
66050,2,5,2
66299,5,2,4
66535,3,3,2
66648,8,10,1
66788,5,8,3
66949,2,3,1
66977,4,3,4
67022,6,2,2
67441,2,3,3
67475,2,7,3
67514,2,3,2
68264,15,1,3
68265,5,3,1
68282,8,3,1
68379,2,1,1
68430,1,4,4
68513,1,2,3
68591,2,2,1
68930,5,4,1
68989,5,3,4
69172,2,3,2
69173,5,9,3
69186,3,3,2
69327,5,3,2
69456,9,2,2
69477,3,3,2
69663,6,1,2
69720,3,4,3
69799,4,4,3
69916,3,6,2
70459,6,4,3
70463,10,3,9
70494,1,3,4
70530,8,2,3
70581,6,4,3
70657,3,2,3
70916,9,4,3
70997,3,2,3
71273,3,4,3
71315,3,3,1
71429,5,2,1
71555,2,4,3
71581,1,2,3
71697,6,1,3
71851,2,6,1
71907,1,2,4
71958,3,1,2
71980,1,2,3
72013,6,3,4
72038,4,3,2
72198,2,3,4
72276,6,2,2
72298,5,2,3
72300,1,1,3
72402,5,2,2
72405,1,3,2
72445,3,2,3
72559,4,1,3
72724,4,1,1
72874,1,4,3
72949,8,2,3
73010,4,3,4
73180,6,2,4
73319,2,2,5
73749,3,4,5
73790,2,4,2
73795,1,3,4
73842,5,3,2
73902,6,3,2
73925,11,2,3
74012,7,4,3
74188,6,8,2
74195,6,3,2
74866,5,2,2
74902,1,3,3
75141,9,2,3
75172,8,3,4
75470,3,2,1
75488,10,1,1
75568,4,1,3
75630,5,2,3
75698,6,6,2
75929,5,5,2
75931,5,2,6
76057,6,1,5
76100,12,4,4
76219,6,4,3
76432,3,2,2
76483,5,2,3
76627,1,1,2
76674,12,2,3
76706,6,3,2
76791,11,1,2
76907,5,3,3
76914,4,1,4
76925,2,3,3
77074,4,2,2
77199,4,3,2
77325,10,3,5
77461,14,1,2
77531,14,2,2
77644,2,1,1
77803,3,2,3
77902,2,1,1
78094,10,3,4
78136,5,5,2
78209,6,3,4
78266,7,5,2
78776,3,4,1
78844,2,3,3
78921,14,3,3
78935,1,1,4
78974,11,3,2
79006,3,1,5
79310,10,2,4
79379,3,2,2
79419,4,2,2
79598,5,3,2
79621,5,2,4
79813,4,5,3
79838,3,1,1
79969,2,5,2
79976,5,2,3
79999,4,1,2
80032,4,3,4
80036,8,2,3
80101,5,1,3
80166,9,4,5
80352,5,2,1
80391,4,3,2
80407,3,3,6
80551,4,2,2
80577,4,4,3
80614,1,2,3
80827,5,2,4
80868,2,1,2
80947,4,3,3
80997,2,3,2
81016,8,1,5
81118,4,1,3
81382,1,2,3
81495,5,3,1
81530,3,5,4
81953,4,2,5
82081,8,4,3
82251,7,3,2
82432,7,5,1
82527,3,2,3
82649,4,2,3
82737,4,3,2
82771,7,3,2
82832,10,2,1
82850,1,2,4
82925,4,3,2
83076,4,3,2
83128,5,2,1
83268,3,1,2
83511,9,3,1
83763,6,2,3
83924,8,3,5
83972,9,2,2
84166,10,3,2
84198,10,1,3
84206,6,3,4
84395,6,3,4
84410,5,5,3
84476,4,5,4
84602,9,3,4
84687,6,2,1
84741,7,2,2
84819,5,2,3
85021,15,3,3
85053,1,1,2
85090,4,2,4
85170,8,3,2
85244,4,3,4
85321,1,1,1
85509,8,4,3
85540,15,7,4
85573,8,3,4
85637,1,3,2
85676,2,3,5
85687,5,1,1
85750,3,3,3
85986,3,3,3
86015,4,3,4
86453,2,4,1
86643,6,4,1
86650,3,2,1
86781,4,2,2
86794,6,2,3
86840,3,3,3
86866,4,3,1
86920,5,3,2
87009,2,2,3
87394,13,1,3
87451,3,2,2
87557,3,2,2
87622,5,2,2
87667,3,1,4
87818,4,1,3
87830,1,2,2
88094,2,2,4
88125,10,3,7
88138,9,3,2
88375,4,1,6
88442,5,1,3
88675,7,3,2
88767,7,2,4
88816,3,3,3
88923,10,3,2
89160,2,4,2
89263,4,2,3
89348,2,6,2
89364,3,1,1
89746,2,3,7
89763,4,2,5
89874,2,2,1
89893,4,2,3
89974,5,2,4
90036,1,3,2
90238,11,3,2
90320,6,1,3
90451,5,3,3
90921,8,3,2
91075,14,3,2
91095,10,2,2
91301,2,3,3
91399,2,4,2
91446,8,3,2
91475,3,3,4
91625,5,3,3
91645,6,2,1
91648,5,4,2
91710,2,2,5
91733,3,4,2
91736,2,4,2
91937,7,3,2
92010,4,4,4
92095,7,3,1
92121,3,3,3
92247,1,4,4
92310,3,2,7
92730,3,2,3
92789,4,4,4
92791,4,3,5
92822,7,4,6
92893,9,3,3
93127,3,3,3
93224,10,5,3
93472,10,4,2
93674,3,3,2
93902,5,1,7
94062,4,5,2
94381,1,2,3
94425,7,1,3
94537,1,2,1
94575,2,2,3
94785,3,2,2
94892,2,2,2
95031,4,2,2
95058,6,3,7
95185,3,3,2
95322,4,6,4
95378,3,4,2
95410,4,3,5
95481,2,1,4
95518,7,5,2
95861,7,1,3
95950,4,5,3
95973,1,3,2
96033,1,4,4
96302,3,2,3
96382,6,1,4
96466,4,3,3
96506,4,2,4
96536,5,4,1
96601,9,2,1
96633,1,2,3
97019,8,1,3
97157,4,3,6
97227,7,2,3
97297,3,4,2
97417,2,5,2
97461,10,4,5
97521,11,2,2
97597,8,4,3
97654,2,1,1
97743,1,5,3
97797,1,1,4
97877,5,2,2
97987,9,4,3
97997,2,2,2
98140,12,4,3
98213,6,1,3
98405,8,1,4
98475,5,4,3
98524,3,3,2
98542,5,4,1
98606,5,2,2
98755,9,4,2
98991,8,4,4
99056,14,1,2
99271,6,4,3
99507,2,7,3
99528,5,1,2
99613,7,3,2
99615,3,3,2
99885,1,3,2
99982,7,3,3
100000,1,1,3


==> Effective Communications A Joint Learning and Communication Framework for Multi-Agent Reinforcement Learning over Noisy Channels/Data/awgn_grid_world.csv <==
SNR,LB,BINARY,REAL,HAMMING (RC),HAMMING (HC),OPT (RC),OPT (HC)
0,2.354,3.91,3.72,4.04,3.99,3.70,3.65
3,2.354,3.32,3.01,3.49,3.42,2.69,2.68
5,2.354,2.99,2.74,3.06,3.01,2.45,2.42
8,2.354,2.67,2.63,2.76,2.71,2.39,2.40
10,2.354,2.60,2.58,2.64,2.63,2.38,2.38
13,2.354,2.56,2.52,2.59,2.57,2.38,2.38
15,2.354,2.52,2.51,2.57,2.55,2.38,2.37
18,2.354,2.51,2.49,2.54,2.53,2.38,2.37
20,2.354,2.50,2.49,2.53,2.52,2.37,2.37
23,2.354,2.49,2.48,2.50,2.50,2.37,2.36


==> Effective Communications A Joint Learning and Communication Framework for Multi-Agent Reinforcement Learning over Noisy Channels/Data/awgn_grid_world_m10.csv <==
SNR,BINARY,REAL
0,3.71,3.61
3,3.11,2.80
5,2.80,2.56
8,2.60,2.50
10,2.58,2.48
13,2.50,2.45
15,2.47,2.44
18,2.47,2.42
20,2.47,2.42
23,2.46,2.42


==> Effective Communications A Joint Learning and Communication Framework for Multi-Agent Reinforcement Learning over Noisy Channels/Data/awgn_grid_world_noisy.csv <==
SNR,LB,BINARY,REAL,HAMMING (RC),HAMMING (HC),OPT (RC),OPT (HC)
0,2.354,4.62,4.32,4.80,4.70,3.75,3.75
3,2.354,3.90,3.58,3.97,3.92,2.75,2.75
5,2.354,3.45,3.12,3.58,3.51,2.52,2.52
8,2.354,3.06,2.75,3.15,3.11,2.45,2.45
10,2.354,2.86,2.65,2.89,2.88,2.45,2.44
13,2.354,2.70,2.61,2.73,2.73,2.44,2.43
15,2.354,2.62,2.56,2.68,2.69,2.44,2.43
18,2.354,2.58,2.54,2.65,2.66,2.43,2.43
20,2.354,2.55,2.51,2.63,2.64,2.43,2.43
23,2.354,2.51,2.49,2.61,2.62,2.42,2.42


==> Effective Communications A Joint Learning and Communication Framework for Multi-Agent Reinforcement Learning over Noisy Channels/Data/bn_grid_world_noisy_p01.csv <==
SNR,BINARY,REAL,HAMMING (RC),HAMMING (HC),OPT (RC),OPT (HC)
-0.699,5.61,5.0772,5.9542,5.9118,4.8163,4.8066
2.047,4.3958,3.9084,4.8864,4.8501,3.4851,3.4545
3.865,3.9279,3.5558,4.2182,4.2097,3.2206,3.2041
6.581,3.5997,3.305,3.7801,3.7752,3.1025,3.0832
8.387,3.4998,3.2567,3.6847,3.6714,3.0596,3.0338
11.093,3.3773,3.2459,3.5174,3.4938,3.0492,3.03
12.895,3.3281,3.2236,3.4954,3.4568,3.0432,3.029
15.596,3.2795,3.2122,3.3638,3.3489,3.039,3.019
17.397,3.2197,3.1927,3.2843,3.2555,3.033,3.009
20.097,3.1902,3.1805,3.2692,3.2319,3.021,2.9997


==> Effective Communications A Joint Learning and Communication Framework for Multi-Agent Reinforcement Learning over Noisy Channels/Data/bn_grid_world_noisy_p02.csv <==
SNR,BINARY,REAL,HAMMING (RC),HAMMING (HC),OPT (RC),OPT (HC)
-1.398,6.584,6.2234,6.9893,6.9281,5.9333,5.9271
1.093,5.1588,4.7687,5.691,5.4898,4.0635,3.9815
2.73,4.5829,4.1508,4.905,4.8651,3.5593,3.5048
5.162,4.062,3.702,4.2912,4.214,3.318,3.2919
6.774,3.8873,3.6031,4.017,3.9744,3.2129,3.1875
9.185,3.7187,3.5181,3.8555,3.7798,3.1821,3.1742
10.789,3.6622,3.4721,3.7705,3.7125,3.1708,3.1697
13.192,3.586,3.4082,3.6646,3.6461,3.1652,3.1586
14.793,3.5743,3.3914,3.6411,3.616,3.1529,3.1476
17.195,3.5726,3.3898,3.6377,3.5955,3.1403,3.139


==> Effective Communications A Joint Learning and Communication Framework for Multi-Agent Reinforcement Learning over Noisy Channels/Data/bn_grid_world_p01.csv <==
SNR,BINARY,REAL,HAMMING (RC),HAMMING (HC),OPT (RC),OPT (HC)
-0.699,5.5394,4.9637,5.8186,5.7722,4.771,4.7099
2.047,4.3574,3.829,4.7152,4.6887,3.3815,3.3576
3.865,3.9147,3.455,4.1714,4.1003,3.1551,3.1044
6.581,3.4919,3.17,3.7157,3.6803,2.9871,2.9749
8.387,3.3858,3.1291,3.5337,3.5049,2.9656,2.9548
11.093,3.2447,3.0861,3.4155,3.3949,2.952,2.9455
12.895,3.1806,3.0494,3.372,3.3248,2.949,2.9366
15.596,3.1494,3.028,3.2847,3.2122,2.932,2.9279
17.397,3.1273,3.0259,3.1807,3.1595,2.9147,2.9014
20.097,3.0926,3.0059,3.1375,3.1321,2.9099,2.9009


==> Effective Communications A Joint Learning and Communication Framework for Multi-Agent Reinforcement Learning over Noisy Channels/Data/bn_grid_world_p02.csv <==
SNR,BINARY,REAL,HAMMING (RC),HAMMING (HC),OPT (RC),OPT (HC)
-1.398,6.0843,5.6213,6.4054,6.3571,5.3142,5.2989
1.093,4.6762,4.4336,5.191,5.0587,3.6919,3.6357
2.73,4.1834,3.9178,4.513,4.481,3.2714,3.2683
5.162,3.8004,3.4373,4.0479,3.9839,3.0555,3.047
6.774,3.5652,3.3106,3.8713,3.8097,3.0101,3.0051
9.185,3.4159,3.2307,3.6197,3.5844,2.9996,2.9802
10.789,3.3997,3.2125,3.5528,3.5286,2.9991,2.9873
13.192,3.3363,3.1966,3.4892,3.4486,2.9908,2.9835
14.793,3.3232,3.1697,3.4134,3.3964,2.9898,2.9731
17.195,3.3045,3.1609,3.3709,3.3598,2.9803,2.9701


==> Effective Communications A Joint Learning and Communication Framework for Multi-Agent Reinforcement Learning over Noisy Channels/Data/bsc_grid_world.csv <==
PE,LB,BINARY,BINARY_NOISY,HAMMING (RC),HAMMING (HC),HAMMING_NOISY (RC),HAMMING_NOISY (HC),OPT (RC),OPT (HC),OPT_NOISY (RC),OPT_NOISY (HC)
0.00,2.354,2.44,2.79,2.39,2.37,2.75,2.73,2.37,2.37,2.45,2.43
0.05,2.354,2.72,2.95,2.72,2.71,2.99,2.99,2.52,2.51,2.57,2.56
0.10,2.354,3.22,3.58,3.43,3.38,3.76,3.66,2.87,2.86,2.95,2.94
0.15,2.354,3.93,4.27,4.12,4.07,4.47,4.34,3.53,3.53,3.64,3.58
0.20,2.354,5.06,5.42,5.19,5.16,5.78,5.75,4.61,4.54,4.72,4.72
0.25,2.354,6.72,7.33,6.82,6.77,7.57,7.53,6.43,6.25,6.58,6.56
0.30,2.354,9.52,10.24,10.14,9.77,10.37,10.31,9.68,9.41,9.85,9.58


==> Effective Communications A Joint Learning and Communication Framework for Multi-Agent Reinforcement Learning over Noisy Channels/Data/ch_coding_awgn.csv <==
SNR,DDPG,HAMMING,REINFORCE,A2C
0,0.25,0.308,0.215,0.202
1,0.181,0.230,0.145,0.127
2,0.125,0.160,0.0936,0.0838
3,0.072,0.100,0.0489,0.0430
4,0.0374,0.0554,0.0227,0.0157
5,0.0195,0.0262,0.0144,0.00688


==> Effective Communications A Joint Learning and Communication Framework for Multi-Agent Reinforcement Learning over Noisy Channels/Data/ch_coding_bn01.csv <==
SNR,DDPG,HAMMING,REINFORCE,A2C
0,0.3174,0.3559,0.2961,0.2914
1,0.2522,0.2828,0.2139,0.2227
2,0.196,0.2163,0.1582,0.1660
3,0.1476,0.1577,0.1280,0.1294
4,0.11,0.1102,0.0950,0.0829
5,0.07517,0.0710,0.0644,0.0603


==> Effective Communications A Joint Learning and Communication Framework for Multi-Agent Reinforcement Learning over Noisy Channels/Data/ch_coding_bn02.csv <==
SNR,DDPG,HAMMING,REINFORCE,A2C
0,0.3838,0.4026,0.3581,0.3566
1,0.3113,0.3397,0.2968,0.2824
2,0.2715,0.2781,0.2584,0.2564
3,0.2082,0.2195,0.1956,0.2023
4,0.1641,0.1724,0.1603,0.1589
5,0.1374,0.1330,0.1248,0.1201


==> Effective Communications A Joint Learning and Communication Framework for Multi-Agent Reinforcement Learning over Noisy Channels/Data/conv_ch_code.csv <==
Step,A2C,DDPG,REINFORCE
19,0.583203137,0.783203137,0.601953149
25,0.503515601,0.603515601,0.386914074
41,0.116308592,0.316308592,0.126855463
43,0.106835939,0.14365235,0.144433588
46,0.095019534,0.095019534,0.14365235
57,0.083300784,0.083300784,0.128515631
72,0.090625003,0.090625003,0.124121092
75,0.085546874,0.085546874,0.099414065
95,0.08574219,0.08574219,0.121972658
107,0.079101563,0.104687497,0.104687497
127,0.071777344,0.11533203,0.11533203
156,0.062304687,0.10175781,0.10175781
159,0.062792972,0.062792972,0.106445313
168,0.064648435,0.064648435,0.104589842
184,0.059374999,0.059374999,0.092675783
186,0.059960939,0.059960939,0.106250003
230,0.049023438,0.049023438,0.104492188
235,0.048339844,0.085546874,0.104589842
250,0.048632812,0.048632812,0.085546874
256,0.044433594,0.044433594,0.099414065
261,0.049707033,0.049707033,0.095898435
268,0.045312501,0.045312501,0.11513672
274,0.046191406,0.046191406,0.098437503
309,0.043749999,0.043749999,0.092382811
311,0.040820312,0.040820312,0.096386716
319,0.047558594,0.047558594,0.093164064
340,0.040136717,0.040136717,0.080566406
348,0.040136717,0.040136717,0.104296878
368,0.036621094,0.036621094,0.103710935
422,0.038476564,0.038476564,0.093359374
423,0.036132813,0.036132813,0.104785159
440,0.034277342,0.034277342,0.103808597
443,0.037988283,0.037988283,0.106738284
446,0.037695311,0.037695311,0.08183594
461,0.038867187,0.038867187,0.079785153
464,0.034765624,0.034765624,0.094726563
465,0.03330078,0.03330078,0.09785156
475,0.03310547,0.03310547,0.07832031
494,0.032031249,0.032031249,0.079199217
515,0.030273438,0.030273438,0.080273435
532,0.028613281,0.028613281,0.087499999
537,0.031445313,0.031445313,0.086914063
564,0.031738281,0.031738281,0.07441406
574,0.030273438,0.030273438,0.079101563
580,0.029199218,0.029199218,0.080371097
587,0.028808594,0.028808594,0.079199217
588,0.029882813,0.029882813,0.074804686
621,0.028124999,0.028124999,0.08203125
623,0.028124999,0.028124999,0.084375001
635,0.028320313,0.028320313,0.078027345
642,0.030664062,0.030664062,0.073632814
643,0.028027344,0.028027344,0.072460935
645,0.029296875,0.029296875,0.073535159
648,0.0296875,0.0296875,0.075683594
650,0.028320313,0.028320313,0.072265625
662,0.029394532,0.029394532,0.076855466
672,0.029101562,0.029101562,0.07402344
715,0.027050782,0.027050782,0.072949216
723,0.032324217,0.032324217,0.071972653
731,0.028613281,0.028613281,0.063964844
740,0.029199218,0.029199218,0.076757811
753,0.027148437,0.027148437,0.074902341
757,0.027148437,0.027148437,0.075781249
766,0.027539063,0.027539063,0.062011719
770,0.025585938,0.025585938,0.079101563
772,0.027832031,0.027832031,0.077441409
774,0.026464844,0.026464844,0.067187503
781,0.022265624,0.022265624,0.063378908
786,0.026367188,0.026367188,0.064941406
788,0.025292968,0.025292968,0.065429688
793,0.025488282,0.025488282,0.063867189
795,0.026562501,0.026562501,0.067968749
799,0.025292968,0.025292968,0.066992186
803,0.028808594,0.028808594,0.07011719
809,0.0234375,0.0234375,0.060253907
810,0.026464844,0.026464844,0.065332033
833,0.026269531,0.026269531,0.062402345
837,0.026269531,0.026269531,0.071679689
870,0.027929688,0.027929688,0.074609376
877,0.025,0.025,0.059082031
883,0.021582032,0.021582032,0.054589845
897,0.024414063,0.024414063,0.061328124
901,0.025390625,0.025390625,0.071484372
908,0.021777343,0.021777343,0.073144533
910,0.025195312,0.025195312,0.057910156
918,0.023632813,0.023632813,0.064453125
932,0.023828125,0.023828125,0.089355469
933,0.024511719,0.024511719,0.073242188
943,0.020800781,0.020800781,0.053320311
946,0.022363281,0.022363281,0.060253907
955,0.024609376,0.022265624,0.060156249
963,0.022753906,0.026367188,0.051855467
972,0.024316406,0.025292968,0.047265626
973,0.022265624,0.025488282,0.045410156
979,0.023828125,0.026562501,0.053320311
980,0.023144532,0.025292968,0.048437499
985,0.022265624,0.028808594,0.055761717
1003,0.024609376,0.0234375,0.050292969
1006,0.020117188,0.026464844,0.054394532
1015,0.025976563,0.026269531,0.046289064
1045,0.021875,0.026269531,0.064453125
1058,0.020117188,0.027929688,0.062109374
1064,0.022851562,0.025,0.067285158
1067,0.020703126,0.021582032,0.053222656
1069,0.021484375,0.024414063,0.054199219
1073,0.021191407,0.025390625,0.061621092
1079,0.022167969,0.022167969,0.048632812
1084,0.023046875,0.023046875,0.052050781
1094,0.021777343,0.021777343,0.057128906
1100,0.020312499,0.020312499,0.051757813
1105,0.023632813,0.023632813,0.048339844
1115,0.017382812,0.017382812,0.048437499
1157,0.021289062,0.021289062,0.056054689
1161,0.022753906,0.022753906,0.054394532
1162,0.021191407,0.021191407,0.052343749
1163,0.020019531,0.020019531,0.057910156
1181,0.019726563,0.019726563,0.049804688
1194,0.01953125,0.028808594,0.047460936
1207,0.020214844,0.029882813,0.050195314
1233,0.020214844,0.028124999,0.046484374
1245,0.021484375,0.028124999,0.042675782
1256,0.020312499,0.028320313,0.044921875
1259,0.020800781,0.030664062,0.045117188
1262,0.020312499,0.028027344,0.039648436
1282,0.01796875,0.029296875,0.047460936
1288,0.017578125,0.0296875,0.053613283
1295,0.022656251,0.028320313,0.049707033
1301,0.020703126,0.029394532,0.050097656
1317,0.020214844,0.020214844,0.043457031
1320,0.019335937,0.019335937,0.044140626
1331,0.019140625,0.020214844,0.046386719
1334,0.020214844,0.020214844,0.038867187
1337,0.017871093,0.021484375,0.04501953
1338,0.015625,0.019042969,0.040820312
1386,0.018945312,0.019433593,0.049804688
1389,0.018945312,0.021582032,0.044335939
1392,0.018261719,0.017089844,0.049218751
1393,0.019042969,0.018457031,0.058203124
1415,0.019433593,0.020117188,0.045996092
1427,0.021582032,0.018652344,0.039160155
1437,0.017089844,0.017675782,0.042578124
1441,0.018457031,0.017773438,0.038769532
1466,0.020117188,0.018066406,0.040332031
1467,0.018652344,0.016015625,0.040429689
1478,0.017675782,0.017089844,0.044335939
1486,0.017773438,0.017480468,0.039746094
1490,0.018066406,0.017871093,0.037792969
1492,0.016015625,0.015722657,0.040722657
1524,0.017089844,0.017285157,0.039648436
1528,0.017480468,0.0171875,0.038574219
1553,0.017871093,0.016308594,0.037792969
1569,0.015722657,0.016503906,0.042675782
1570,0.017285157,0.018945312,0.035937499
1585,0.0171875,0.018261719,0.034667969
1589,0.016308594,0.020214844,0.040624999
1605,0.016503906,0.017871093,0.041601561
1606,0.017285157,0.015625,0.03515625
1628,0.015527343,0.018945312,0.041015625
1633,0.015429688,0.018945312,0.038574219
1638,0.016503906,0.018261719,0.038085938
1641,0.018457031,0.019042969,0.032617189
1646,0.014941406,0.019433593,0.034179688
1649,0.015625,0.021582032,0.033691406
1661,0.016210938,0.017089844,0.032128908
1669,0.015136719,0.018457031,0.038769532
1676,0.0140625,0.020117188,0.036816407
1683,0.019335937,0.018652344,0.033691406
1692,0.015429688,0.015625,0.036328126
1696,0.018164063,0.018945312,0.031152343
1698,0.017382812,0.018945312,0.033691406
1700,0.015625,0.021582032,0.037304688
1703,0.016406249,0.017089844,0.038769532
1710,0.017773438,0.018457031,0.032910157
1719,0.015039062,0.020117188,0.034179688
1729,0.016308594,0.018652344,0.040136717
1733,0.014453125,0.017675782,0.036035158
1735,0.014746094,0.017773438,0.028613281
1738,0.015917968,0.018066406,0.035449218
1743,0.015527343,0.019140625,0.036230467
1746,0.015625,0.020214844,0.038574219
1747,0.016601563,0.017871093,0.038964845
1767,0.0171875,0.015625,0.04873047
1776,0.015429688,0.018945312,0.041699219
1782,0.013378906,0.017871093,0.037597656
1789,0.013476563,0.015625,0.047265626
1790,0.015722657,0.018945312,0.042089842
1799,0.015527343,0.018945312,0.042871095
1806,0.017578125,0.018261719,0.038183592
1827,0.015136719,0.019042969,0.030175781
1831,0.0171875,0.019433593,0.035449218
1841,0.014257813,0.021582032,0.028222656
1845,0.016015625,0.017089844,0.031152343
1854,0.016406249,0.018457031,0.036816407
1867,0.015820313,0.020117188,0.031738281
1870,0.0140625,0.018652344,0.030468751
1876,0.014160156,0.017675782,0.035937499
1878,0.015625,0.017773438,0.039648436
1912,0.016894531,0.018066406,0.039941408
1918,0.014257813,0.019140625,0.03701172
1935,0.016015625,0.020214844,0.033398438
1945,0.013183594,0.017871093,0.040429689
1948,0.014453125,0.015625,0.036816407
1950,0.015429688,0.018945312,0.030078124
1968,0.014257813,0.018945312,0.035546876
1982,0.013378906,0.018261719,0.033984374
1984,0.015429688,0.019042969,0.031640626
2002,0.014355469,0.019433593,0.025683593
2006,0.012890625,0.021582032,0.027539063
2014,0.013574218,0.017089844,0.035253905
2031,0.01484375,0.018457031,0.025195312
2037,0.01484375,0.020117188,0.029492188
2061,0.012109375,0.018652344,0.034570314
2074,0.015234375,0.017675782,0.028222656
2077,0.015039062,0.017773438,0.031738281
2078,0.013964844,0.018066406,0.027929688
2080,0.013476563,0.019140625,0.02890625
2082,0.014550781,0.020214844,0.035058595
2086,0.015820313,0.017871093,0.030175781
2090,0.01484375,0.015625,0.028027344
2097,0.012011719,0.018945312,0.029296875
2112,0.012890625,0.018945312,0.032617189
2146,0.013378906,0.018261719,0.029296875
2150,0.013964844,0.019042969,0.029394532
2157,0.014648438,0.019433593,0.028710937
2166,0.014160156,0.021582032,0.031054687
2178,0.014550781,0.017089844,0.036425781
2188,0.014648438,0.018457031,0.026367188
2190,0.015332031,0.020117188,0.036230467
2192,0.013085937,0.018652344,0.030664062
2197,0.0125,0.017675782,0.030273438
2200,0.015332031,0.017773438,0.025195312
2208,0.013085937,0.018066406,0.024316406
2212,0.012011719,0.019140625,0.030078124
2232,0.015234375,0.018261719,0.028417969
2237,0.012792969,0.019042969,0.030078124
2238,0.013671875,0.019433593,0.028320313
2240,0.01328125,0.021582032,0.03125
2243,0.012597656,0.017089844,0.028710937
2247,0.0125,0.018457031,0.035839844
2248,0.014941406,0.020117188,0.035351563
2255,0.014355469,0.018652344,0.023925781
2258,0.013964844,0.017675782,0.02578125
2263,0.012207031,0.017773438,0.028124999
2282,0.016113281,0.018066406,0.024511719
2292,0.012207031,0.019140625,0.023632813
2298,0.015234375,0.020214844,0.032128908
2304,0.012597656,0.017675782,0.032128908
2308,0.01328125,0.017773438,0.029101562
2320,0.013183594,0.018066406,0.029296875
2321,0.012890625,0.019140625,0.031835936
2346,0.012890625,0.020214844,0.026953125
2355,0.012792969,0.017871093,0.025585938
2390,0.015332031,0.015625,0.038769532
2391,0.013183594,0.017773438,0.033203125
2393,0.013574218,0.018066406,0.030859375
2437,0.0125,0.016503906,0.0234375
2445,0.013964844,0.017285157,0.026953125
2452,0.012792969,0.015527343,0.024902344
2454,0.011914062,0.015429688,0.028417969
2456,0.015234375,0.016503906,0.029296875
2461,0.014160156,0.018457031,0.021679688
2486,0.011328125,0.014941406,0.031445313
2487,0.013378906,0.015625,0.029101562
2497,0.013574218,0.016210938,0.027929688
2499,0.012402344,0.015136719,0.028124999
2504,0.012792969,0.0140625,0.025683593
2518,0.011425781,0.019335937,0.029296875
2524,0.014355469,0.015429688,0.028027344
2533,0.014648438,0.018164063,0.024414063
2548,0.011230469,0.018261719,0.030761719
2552,0.011914062,0.019042969,0.028515626
2554,0.01328125,0.019433593,0.031835936
2579,0.013378906,0.021582032,0.022656251
2591,0.011523438,0.017089844,0.029003907
2601,0.011328125,0.018457031,0.028613281
2607,0.012304688,0.020117188,0.027539063
2624,0.010839844,0.016503906,0.027929688
2630,0.012207031,0.017285157,0.02890625
2631,0.013085937,0.015527343,0.031835936
2645,0.012207031,0.015429688,0.025683593
2651,0.013574218,0.016503906,0.026367188
2656,0.012792969,0.018457031,0.029003907
2679,0.012597656,0.014941406,0.024121094
2686,0.013867187,0.015625,0.023632813
2691,0.013769532,0.016210938,0.027246093
2704,0.013769532,0.015136719,0.028417969
2711,0.012890625,0.0140625,0.027734375
2726,0.013476563,0.019335937,0.027246093
2738,0.011328125,0.015429688,0.024414063
2741,0.013769532,0.016503906,0.025878906
2755,0.013769532,0.018457031,0.022753906
2790,0.01328125,0.014941406,0.027832031
2791,0.012304688,0.015625,0.026953125
2792,0.012304688,0.016210938,0.024316406
2810,0.012890625,0.015136719,0.023632813
2825,0.013378906,0.0140625,0.021679688
2873,0.0125,0.019335937,0.023632813
2882,0.013085937,0.015429688,0.021582032
2891,0.013378906,0.018164063,0.035546876
2897,0.011816407,0.018066406,0.032714844
2918,0.013769532,0.019140625,0.025195312
2920,0.01328125,0.020214844,0.024218749
2921,0.012890625,0.017871093,0.028515626
2968,0.0125,0.015625,0.028710937
2976,0.011816407,0.019042969,0.023242187
2999,0.012011719,0.019433593,0.025292968
3008,0.011621093,0.021582032,0.026660156
3012,0.015722657,0.017089844,0.025878906
3016,0.012304688,0.016503906,0.026269531
3028,0.013964844,0.017285157,0.02734375
3031,0.012109375,0.015527343,0.025585938
3039,0.010644531,0.015429688,0.021289062
3042,0.014257813,0.016503906,0.022949219
3066,0.010351563,0.018457031,0.020507813
3070,0.0125,0.014941406,0.024902344
3072,0.013183594,0.015625,0.022656251
3100,0.010742188,0.016210938,0.025585938
3123,0.012597656,0.015136719,0.02890625
3138,0.013085937,0.0140625,0.027636718
3146,0.012402344,0.019335937,0.025292968
3151,0.009277344,0.015429688,0.024511719
3156,0.013476563,0.018164063,0.024804687
3162,0.014160156,0.018945312,0.025976563
3178,0.013378906,0.018261719,0.02734375
3196,0.012402344,0.019042969,0.028515626
3197,0.012011719,0.019433593,0.030859375
3204,0.013867187,0.021582032,0.029785156
3207,0.012695313,0.017089844,0.023242187
3231,0.010351563,0.018457031,0.026171874
3234,0.011328125,0.020117188,0.026757812
3241,0.011816407,0.018945312,0.024902344
3244,0.011523438,0.018945312,0.024218749
3245,0.012792969,0.018652344,0.025488282
3247,0.012109375,0.017675782,0.021484375
3248,0.010253906,0.017773438,0.021191407
3273,0.010253906,0.018066406,0.020996094
3282,0.010253906,0.019140625,0.028710937
3306,0.013085937,0.017089844,0.025
3314,0.013769532,0.018457031,0.033496093
3328,0.013183594,0.020117188,0.028320313
3329,0.011621093,0.018652344,0.025683593
3346,0.012011719,0.017675782,0.0296875
3375,0.010351563,0.018066406,0.022753906
3377,0.012109375,0.019140625,0.025
3387,0.012109375,0.017089844,0.026464844
3404,0.013183594,0.018457031,0.024511719
3409,0.01328125,0.020117188,0.034179688
3431,0.01171875,0.018652344,0.025
3439,0.013378906,0.017675782,0.027441407
3450,0.0140625,0.017773438,0.027050782
3452,0.011914062,0.018066406,0.031933594
3459,0.011523438,0.019140625,0.028808594
3465,0.010644531,0.020214844,0.02578125
3472,0.011132812,0.017871093,0.025878906
3478,0.011132812,0.015625,0.025585938
3481,0.011132812,0.018945312,0.025976563
3498,0.013867187,0.018945312,0.021875
3510,0.011425781,0.018261719,0.024121094
3513,0.012988281,0.019042969,0.023144532
3520,0.010253906,0.019433593,0.029785156
3536,0.014355469,0.018457031,0.022460938
3538,0.011914062,0.020117188,0.021582032
3544,0.0125,0.018652344,0.026269531
3548,0.012402344,0.017675782,0.020410156
3564,0.010253906,0.017773438,0.024218749
3581,0.011621093,0.018066406,0.027539063
3601,0.012109375,0.019140625,0.025683593
3619,0.011425781,0.020214844,0.028027344
3621,0.012402344,0.017871093,0.030957032
3623,0.011621093,0.015625,0.029003907
3626,0.011425781,0.018945312,0.026660156
3629,0.013183594,0.018945312,0.02734375
3646,0.012402344,0.018261719,0.026269531
3657,0.013085937,0.018261719,0.025976563
3671,0.011914062,0.019042969,0.028027344
3701,0.010253906,0.019433593,0.022753906
3703,0.01171875,0.021582032,0.025976563
3727,0.013476563,0.017089844,0.017871093
3731,0.012597656,0.018457031,0.022851562
3733,0.013769532,0.020117188,0.023242187
3739,0.011328125,0.018652344,0.021484375
3742,0.009472656,0.017675782,0.020117188
3744,0.01171875,0.017773438,0.018847656
3753,0.011914062,0.017773438,0.020605469
3760,0.011914062,0.018066406,0.019921875
3773,0.012792969,0.019140625,0.021972656
3781,0.01015625,0.020214844,0.020898437
3794,0.012402344,0.017871093,0.025
3796,0.011914062,0.015625,0.023828125
3799,0.012695313,0.018945312,0.020117188
3815,0.0125,0.018945312,0.022460938
3820,0.011035156,0.018261719,0.023046875
3822,0.013574218,0.019042969,0.022363281
3832,0.012890625,0.019433593,0.022558594
3836,0.011425781,0.021582032,0.023925781
3865,0.010253906,0.017089844,0.023144532
3870,0.013378906,0.018457031,0.026074219
3877,0.010351563,0.020117188,0.030371094
3921,0.012597656,0.018652344,0.023339843
3929,0.012207031,0.017675782,0.020410156
3936,0.0125,0.017773438,0.022167969
3940,0.011914062,0.018261719,0.02578125
3951,0.011035156,0.019042969,0.025097657
3957,0.011230469,0.019433593,0.020898437
3963,0.01015625,0.021582032,0.022949219
3985,0.012890625,0.017089844,0.020996094
3996,0.010644531,0.018457031,0.020312499
4001,0.010644531,0.020117188,0.026757812
4010,0.010839844,0.018652344,0.026464844
4011,0.010839844,0.017675782,0.025878906
4023,0.010546875,0.017773438,0.021875
4034,0.011230469,0.017773438,0.024218749
4037,0.010058594,0.018066406,0.024707031
4047,0.010546875,0.019140625,0.025683593
4094,0.01171875,0.020214844,0.020605469
4099,0.010644531,0.017285157,0.020410156
4100,0.012597656,0.015527343,0.01953125
4110,0.011035156,0.015429688,0.021972656
4183,0.012695313,0.015527343,0.021289062
4194,0.013574218,0.015429688,0.023535157
4195,0.012402344,0.016503906,0.023632813
4197,0.012011719,0.018457031,0.02734375
4199,0.009570313,0.014941406,0.018847656
4202,0.010449219,0.015625,0.020410156
4203,0.012109375,0.016210938,0.018847656
4228,0.012109375,0.018261719,0.020703126
4233,0.011425781,0.019042969,0.022265624
4236,0.009960937,0.019433593,0.024902344
4244,0.011230469,0.021582032,0.030664062
4255,0.010058594,0.017089844,0.029003907
4264,0.011035156,0.018457031,0.027636718
4267,0.0109375,0.020117188,0.023339843
4268,0.010449219,0.018652344,0.023535157
4283,0.012304688,0.017675782,0.025195312
4299,0.011035156,0.017773438,0.025097657
4305,0.010351563,0.017773438,0.026074219
4309,0.01171875,0.018066406,0.026367188
4318,0.012988281,0.019140625,0.023242187
4320,0.011132812,0.020214844,0.020898437
4329,0.012988281,0.018261719,0.023339843
4333,0.011914062,0.019042969,0.019726563
4344,0.011328125,0.019433593,0.020117188
4370,0.011523438,0.021582032,0.024316406
4379,0.01171875,0.017089844,0.026171874
4394,0.011328125,0.018457031,0.025390625
4401,0.010351563,0.020117188,0.022167969
4407,0.010839844,0.018652344,0.023339843
4411,0.011425781,0.017675782,0.024023438
4412,0.012402344,0.017773438,0.025976563
4431,0.009570313,0.017773438,0.019921875
4434,0.011328125,0.018066406,0.021191407
4470,0.012011719,0.019140625,0.020996094
4476,0.008984375,0.020214844,0.020800781
4491,0.012207031,0.019140625,0.025683593
4493,0.011035156,0.020214844,0.022460938
4510,0.010742188,0.017871093,0.021582032
4511,0.011816407,0.015625,0.022070313
4530,0.010644531,0.018945312,0.019824218
4531,0.010546875,0.018945312,0.024804687
4534,0.010546875,0.018261719,0.025
4543,0.012597656,0.019042969,0.026660156
4554,0.013183594,0.019433593,0.025585938
4579,0.010449219,0.021582032,0.024511719
4582,0.0109375,0.017089844,0.022460938
4593,0.012109375,0.018457031,0.021582032
4596,0.010546875,0.020117188,0.021191407
4598,0.010546875,0.018652344,0.020507813
4600,0.010742188,0.017675782,0.024121094
4612,0.010449219,0.017773438,0.023535157
4629,0.010253906,0.018066406,0.026953125
4650,0.0140625,0.019140625,0.019628907
4657,0.0125,0.020214844,0.022753906
4665,0.012207031,0.017871093,0.022265624
4669,0.010351563,0.015625,0.022753906
4676,0.011425781,0.019042969,0.023046875
4677,0.011328125,0.019433593,0.024511719
4678,0.0125,0.021582032,0.023339843
4688,0.013574218,0.017089844,0.022363281
4714,0.011621093,0.018457031,0.019726563
4719,0.012304688,0.020117188,0.027050782
4735,0.011425781,0.018652344,0.024023438
4746,0.011132812,0.017675782,0.020898437
4750,0.010546875,0.017773438,0.020605469
4751,0.01171875,0.018066406,0.020214844
4759,0.01171875,0.019042969,0.019335937
4765,0.011816407,0.019433593,0.020996094
4768,0.009277344,0.021582032,0.023242187
4777,0.010546875,0.017089844,0.023046875
4781,0.012695313,0.018457031,0.025390625
4788,0.011914062,0.018261719,0.019042969
4789,0.011425781,0.019042969,0.02109375
4795,0.010449219,0.019433593,0.022363281
4801,0.010644531,0.021582032,0.023144532
4803,0.011035156,0.017089844,0.020703126
4806,0.01015625,0.018457031,0.023242187
4841,0.012402344,0.020117188,0.022167969
4853,0.010742188,0.018652344,0.031738281
4872,0.011328125,0.017675782,0.025390625
4874,0.008984375,0.017773438,0.024707031
4895,0.011035156,0.017773438,0.023828125
4915,0.009863282,0.018066406,0.023144532
4939,0.011621093,0.019140625,0.025488282
4942,0.010839844,0.020214844,0.022265624
4955,0.010546875,0.020117188,0.021386718
4963,0.009960937,0.018652344,0.021582032
4972,0.011035156,0.017675782,0.023730468
4975,0.010644531,0.017773438,0.021386718
4977,0.010644531,0.018066406,0.022656251
4978,0.010449219,0.018066406,0.024023438
5022,0.011035156,0.020214844,0.024316406
5028,0.009765625,0.017871093,0.024121094
5031,0.012011719,0.015625,0.023828125
5038,0.010449219,0.018945312,0.021679688
5051,0.01015625,0.018945312,0.021386718
5053,0.01171875,0.017089844,0.020605469
5054,0.011328125,0.018457031,0.021386718
5061,0.011328125,0.020117188,0.025097657
5079,0.010742188,0.018652344,0.018066406
5102,0.011230469,0.017675782,0.019238282
5107,0.010449219,0.017773438,0.019140625
5127,0.0109375,0.018066406,0.022753906
5129,0.011816407,0.018066406,0.023144532
5135,0.008691406,0.020214844,0.026562501
5161,0.01015625,0.017871093,0.0234375
5166,0.009277344,0.015625,0.023828125
5183,0.010742188,0.018945312,0.019433593
5201,0.01171875,0.018945312,0.016601563
5209,0.012695313,0.018261719,0.017480468
5232,0.009667968,0.019042969,0.015625
5236,0.011425781,0.019433593,0.019042969
5240,0.009472656,0.021582032,0.019335937
5241,0.010839844,0.017089844,0.016601563
5267,0.012597656,0.018457031,0.019238282
5290,0.01171875,0.020117188,0.020605469
5319,0.0109375,0.018652344,0.030859375
5330,0.010058594,0.017675782,0.020312499
5346,0.0109375,0.016503906,0.029980469
5360,0.010253906,0.017285157,0.029882813
5361,0.012109375,0.015527343,0.030078124
5381,0.011035156,0.015429688,0.019433593
5405,0.010839844,0.016503906,0.021582032
5421,0.008886719,0.018457031,0.01796875
5440,0.009863282,0.014941406,0.019335937
5443,0.00859375,0.015625,0.020703126
5448,0.0078125,0.016210938,0.018750001
5485,0.009960937,0.015136719,0.018945312
5492,0.009960937,0.0140625,0.018945312
5496,0.009375,0.019335937,0.019726563
5502,0.009570313,0.015429688,0.019824218
5508,0.011035156,0.018164063,0.018066406
5513,0.008105469,0.018261719,0.020898437
5516,0.010351563,0.019042969,0.017480468
5518,0.00859375,0.019433593,0.020214844
5542,0.010253906,0.021582032,0.017773438
5550,0.011914062,0.017089844,0.017578125
5567,0.009570313,0.018261719,0.017578125
5572,0.011425781,0.019042969,0.020019531
5574,0.011425781,0.019433593,0.021289062
5586,0.010253906,0.021582032,0.023046875
5588,0.009082031,0.017089844,0.023925781
5594,0.010742188,0.018457031,0.02109375
5606,0.0109375,0.020117188,0.017871093
5611,0.010058594,0.018652344,0.024804687
5621,0.011621093,0.017675782,0.022265624
5631,0.01015625,0.017773438,0.019140625
5659,0.009472656,0.017773438,0.020800781
5661,0.011328125,0.018066406,0.020019531
5665,0.01015625,0.019140625,0.023925781
5680,0.011132812,0.020214844,0.021484375
5721,0.012890625,0.017285157,0.020703126
5724,0.009570313,0.015527343,0.020507813
5742,0.008789063,0.015429688,0.019335937
5760,0.011328125,0.016503906,0.024609376
5777,0.010253906,0.018457031,0.021875
5780,0.011230469,0.014941406,0.020703126
5785,0.00859375,0.015625,0.015527343
5790,0.010351563,0.016210938,0.017578125
5808,0.010351563,0.015136719,0.022167969
5809,0.010449219,0.0140625,0.022949219
5826,0.010449219,0.019335937,0.020410156
5829,0.008691406,0.015429688,0.018847656
5836,0.011328125,0.018164063,0.018847656
5863,0.010449219,0.018945312,0.024414063
5865,0.010742188,0.018945312,0.026464844
5872,0.010058594,0.018261719,0.021875
5890,0.010742188,0.019042969,0.023144532
5899,0.011132812,0.016503906,0.023925781
5908,0.00859375,0.017285157,0.021191407
5918,0.011523438,0.015527343,0.020703126
5929,0.010449219,0.015429688,0.020996094
5933,0.011035156,0.016503906,0.020898437
5934,0.011425781,0.018457031,0.02109375
5953,0.008789063,0.014941406,0.02109375
5958,0.009472656,0.015625,0.018261719
5960,0.0109375,0.016210938,0.021289062
5964,0.010742188,0.015136719,0.022460938
5973,0.01015625,0.0140625,0.023242187
5991,0.009277344,0.019335937,0.020800781
6011,0.011035156,0.015429688,0.022070313
6016,0.010449219,0.018164063,0.018164063
6025,0.011035156,0.018457031,0.020019531
6031,0.011425781,0.020117188,0.019628907
6032,0.012695313,0.018652344,0.020703126
6036,0.009082031,0.017675782,0.019726563
6039,0.01015625,0.017773438,0.020605469
6061,0.011035156,0.018066406,0.021777343
6079,0.009082031,0.018066406,0.018359374
6083,0.011523438,0.020117188,0.017285157
6088,0.009082031,0.018652344,0.020507813
6104,0.012402344,0.017675782,0.019628907
6106,0.009863282,0.017773438,0.022265624
6116,0.010351563,0.018066406,0.020898437
6122,0.010742188,0.019140625,0.018261719
6124,0.010644531,0.020214844,0.019921875
6130,0.009765625,0.017871093,0.016015625
6132,0.009375,0.015625,0.018164063
6134,0.0109375,0.018945312,0.020117188
6146,0.011914062,0.018066406,0.019433593
6148,0.009082031,0.019140625,0.019140625
6150,0.010546875,0.018261719,0.018164063
6173,0.009375,0.019042969,0.015820313
6182,0.010351563,0.019433593,0.020312499
6185,0.010839844,0.021582032,0.020410156
6201,0.009667968,0.017089844,0.024316406
6212,0.009960937,0.018457031,0.029394532
6214,0.009277344,0.020117188,0.028710937
6220,0.010742188,0.018652344,0.026953125
6233,0.010742188,0.017675782,0.020312499
6238,0.010742188,0.017773438,0.023242187
6245,0.009570313,0.017773438,0.017285157
6251,0.009960937,0.018066406,0.027539063
6264,0.011132812,0.019140625,0.023242187
6290,0.008398438,0.020214844,0.026074219
6313,0.009863282,0.018066406,0.020605469
6317,0.010449219,0.020117188,0.022167969
6318,0.010546875,0.018652344,0.023828125
6325,0.012304688,0.017675782,0.021777343
6342,0.010253906,0.017773438,0.022363281
6353,0.009179687,0.018066406,0.020117188
6364,0.010644531,0.018066406,0.021191407
6371,0.010351563,0.020214844,0.022265624
6377,0.01171875,0.017871093,0.021484375
6401,0.009375,0.015625,0.022167969
6456,0.009960937,0.018945312,0.019726563
6460,0.0109375,0.018945312,0.019042969
6473,0.012109375,0.018261719,0.025488282
6488,0.009667968,0.019042969,0.026562501
6496,0.011230469,0.019433593,0.026171874
6497,0.008886719,0.021582032,0.021972656
6501,0.010839844,0.017089844,0.022363281
6511,0.009667968,0.017773438,0.019433593
6521,0.010351563,0.018066406,0.020800781
6522,0.009375,0.018066406,0.022070313
6523,0.011035156,0.020214844,0.023828125
6531,0.009960937,0.017871093,0.019921875
6551,0.010058594,0.015625,0.021582032
6575,0.010253906,0.018945312,0.017285157
6582,0.010644531,0.018945312,0.017773438
6585,0.009960937,0.018261719,0.023535157
6595,0.010546875,0.019042969,0.020410156
6604,0.012402344,0.019433593,0.01484375
6607,0.008203125,0.021582032,0.017675782
6617,0.010839844,0.017089844,0.0171875
6622,0.008398438,0.018457031,0.019335937
6658,0.009082031,0.020117188,0.018847656
6667,0.009863282,0.018652344,0.017285157
6669,0.011132812,0.017675782,0.017773438
6673,0.009472656,0.017773438,0.017675782
6679,0.011523438,0.018066406,0.01328125
6682,0.010351563,0.018066406,0.014355469
6689,0.009472656,0.020214844,0.017382812
6697,0.008691406,0.017871093,0.018750001
6700,0.009667968,0.015625,0.017285157
6708,0.011132812,0.018945312,0.01953125
6712,0.010546875,0.018945312,0.018945312
6716,0.009667968,0.018261719,0.015039062
6739,0.009375,0.019042969,0.02109375
6743,0.010644531,0.019433593,0.018359374
6750,0.011621093,0.021582032,0.017675782
6754,0.011328125,0.018066406,0.016503906
6765,0.010058594,0.019140625,0.017871093
6777,0.008691406,0.020214844,0.019042969
6793,0.011425781,0.017871093,0.017578125
6818,0.010839844,0.015625,0.022851562
6833,0.010351563,0.018945312,0.019433593
6847,0.009667968,0.018945312,0.021191407
6855,0.010058594,0.018261719,0.027148437
6863,0.009375,0.018261719,0.022753906
6869,0.011914062,0.019042969,0.01953125
6870,0.010351563,0.019433593,0.018457031
6896,0.009570313,0.021582032,0.021875
6910,0.009277344,0.017089844,0.021484375
6935,0.01171875,0.018457031,0.025390625
6952,0.011035156,0.020117188,0.022070313
6964,0.009960937,0.018652344,0.018359374
6967,0.010253906,0.017675782,0.021289062
6973,0.009375,0.017773438,0.020800781
6991,0.011035156,0.017773438,0.02109375
6993,0.009375,0.018066406,0.020312499
7011,0.012597656,0.019140625,0.016699219
7015,0.008789063,0.020214844,0.018457031
7036,0.009375,0.017285157,0.018652344
7040,0.011523438,0.015527343,0.020019531
7047,0.01015625,0.015429688,0.019628907
7060,0.011328125,0.016503906,0.017675782
7066,0.010058594,0.018457031,0.020703126
7080,0.009472656,0.014941406,0.01953125
7092,0.00859375,0.015625,0.018750001
7107,0.008691406,0.016210938,0.015820313
7115,0.010742188,0.015136719,0.018261719
7116,0.009277344,0.0140625,0.020019531
7138,0.0109375,0.019335937,0.016113281
7142,0.009375,0.015429688,0.0171875
7156,0.010058594,0.018164063,0.017871093
7168,0.010742188,0.018945312,0.018359374
7169,0.010351563,0.018261719,0.019042969
7176,0.009375,0.019042969,0.018457031
7190,0.010058594,0.019433593,0.016113281
7196,0.010058594,0.021582032,0.014550781
7203,0.009667968,0.017089844,0.017773438
7205,0.012890625,0.018457031,0.015625
7214,0.008691406,0.020117188,0.017773438
7216,0.009472656,0.018652344,0.017773438
7217,0.011132812,0.017675782,0.018457031
7236,0.008300781,0.017773438,0.016210938
7239,0.007910157,0.018066406,0.022167969
7248,0.009570313,0.018066406,0.019140625
7261,0.009960937,0.020214844,0.022265624
7285,0.009082031,0.017871093,0.015234375
7301,0.010351563,0.018261719,0.019042969
7312,0.008886719,0.019042969,0.019628907
7330,0.009960937,0.019433593,0.018261719
7340,0.01015625,0.021582032,0.018847656
7341,0.009570313,0.017089844,0.020703126
7347,0.009082031,0.018457031,0.016992187
7354,0.008984375,0.020117188,0.015332031
7358,0.009863282,0.018652344,0.019238282
7359,0.010546875,0.017675782,0.018066406
7360,0.009570313,0.017773438,0.01796875
7382,0.01171875,0.017773438,0.015917968
7383,0.010742188,0.018066406,0.016503906
7387,0.010253906,0.019140625,0.017480468
7389,0.009375,0.020214844,0.016992187
7398,0.01015625,0.018066406,0.019042969
7402,0.010644531,0.018261719,0.017089844
7431,0.008984375,0.019042969,0.017773438
7432,0.008984375,0.019433593,0.018750001
7441,0.010449219,0.021582032,0.018945312
7444,0.009082031,0.017089844,0.019140625
7451,0.011230469,0.018457031,0.015234375
7461,0.009667968,0.020117188,0.016308594
7462,0.011621093,0.018652344,0.01796875
7464,0.009570313,0.017675782,0.018750001
7469,0.01015625,0.017773438,0.018457031
7475,0.010839844,0.017773438,0.017578125
7479,0.009765625,0.018066406,0.017773438
7481,0.010742188,0.019140625,0.019042969
7497,0.011328125,0.020214844,0.017871093
7503,0.01171875,0.017773438,0.020996094
7504,0.009960937,0.018945312,0.020898437
7512,0.008007812,0.018261719,0.021582032
7531,0.009863282,0.019042969,0.021484375
7548,0.009375,0.019433593,0.019726563
7574,0.009375,0.021582032,0.021289062
7597,0.010253906,0.017089844,0.017089844
7610,0.008398438,0.018457031,0.020019531
7613,0.009570313,0.020117188,0.017089844
7644,0.011035156,0.018652344,0.020214844
7645,0.012597656,0.017675782,0.017773438
7661,0.009863282,0.017773438,0.018066406
7662,0.010449219,0.018066406,0.019433593
7672,0.011914062,0.018066406,0.024121094
7675,0.0109375,0.020117188,0.023535157
7677,0.008691406,0.018652344,0.019140625
7688,0.010058594,0.017675782,0.017675782
7694,0.008691406,0.017773438,0.019140625
7697,0.009570313,0.018066406,0.021582032
7701,0.009375,0.019140625,0.021289062
7719,0.010449219,0.020214844,0.019726563
7720,0.010351563,0.017871093,0.01796875
7724,0.01171875,0.015625,0.018261719
7727,0.009570313,0.017773438,0.018945312
7729,0.008105469,0.018066406,0.021191407
7743,0.009570313,0.018066406,0.018066406
7747,0.011035156,0.016503906,0.017285157
7758,0.009863282,0.018457031,0.016406249
7761,0.010253906,0.014941406,0.017382812
7781,0.010644531,0.015625,0.019042969
7789,0.009765625,0.016210938,0.016601563
7799,0.011621093,0.015136719,0.018945312
7800,0.00703125,0.0140625,0.018359374
7811,0.010839844,0.019335937,0.022753906
7834,0.010449219,0.015429688,0.018945312
7839,0.009375,0.018164063,0.017675782
7856,0.009277344,0.018945312,0.01796875
7900,0.009179687,0.018261719,0.013964844
7901,0.011328125,0.019042969,0.014453125
7905,0.010058594,0.019433593,0.015429688
7909,0.009472656,0.021582032,0.016406249
7927,0.009863282,0.019433593,0.016601563
7933,0.008886719,0.021582032,0.021972656
7976,0.008886719,0.017089844,0.019238282
7984,0.011523438,0.018457031,0.020605469
7992,0.008984375,0.020117188,0.020507813
7993,0.008691406,0.018652344,0.019726563
8010,0.009472656,0.017675782,0.019238282
8023,0.011035156,0.017773438,0.023046875
8027,0.012304688,0.018066406,0.015429688
8038,0.01015625,0.018066406,0.018261719
8050,0.009765625,0.020214844,0.019726563
8053,0.008691406,0.017871093,0.025878906
8055,0.009863282,0.018457031,0.020117188
8059,0.009863282,0.020117188,0.021777343
8067,0.008886719,0.018652344,0.024023438
8127,0.010253906,0.018945312,0.01796875
8133,0.012207031,0.018945312,0.018554688
8134,0.010546875,0.018261719,0.022070313
8151,0.009765625,0.019042969,0.018359374
8158,0.010742188,0.019433593,0.018359374
8181,0.0109375,0.021582032,0.019433593
8185,0.011328125,0.017089844,0.019140625
8196,0.012597656,0.018457031,0.020019531
8199,0.007714844,0.020117188,0.018554688
8216,0.009472656,0.018652344,0.0171875
8222,0.010546875,0.017675782,0.020117188
8235,0.010742188,0.017773438,0.018359374
8255,0.010449219,0.018066406,0.016992187
8264,0.009765625,0.017089844,0.016699219
8280,0.009082031,0.018457031,0.020410156
8282,0.010546875,0.020117188,0.019238282
8291,0.010839844,0.018652344,0.015625
8300,0.010546875,0.017675782,0.020117188
8308,0.009570313,0.017773438,0.021191407
8328,0.011035156,0.018066406,0.019335937
8330,0.01015625,0.018066406,0.015332031
8333,0.009375,0.020117188,0.015039062
8335,0.008789063,0.018652344,0.015917968
8341,0.010449219,0.017675782,0.018554688
8353,0.009960937,0.017773438,0.016308594
8354,0.011523438,0.018066406,0.016113281
8361,0.010644531,0.019140625,0.018945312
8364,0.008398438,0.020214844,0.018066406
8369,0.009179687,0.017871093,0.019042969
8376,0.010253906,0.015625,0.019042969
8378,0.009667968,0.018945312,0.019042969
8429,0.010839844,0.018945312,0.016503906
8440,0.010546875,0.018261719,0.018652344
8443,0.009082031,0.016503906,0.019628907
8448,0.011621093,0.017285157,0.017285157
8464,0.009375,0.018261719,0.022070313
8468,0.01015625,0.019042969,0.024023438
8469,0.008789063,0.019433593,0.024902344
8471,0.008691406,0.021582032,0.022167969
8481,0.012207031,0.017089844,0.017871093
8485,0.011035156,0.018457031,0.013769532
8489,0.009570313,0.020117188,0.015234375
8498,0.009765625,0.018652344,0.0171875
8499,0.008105469,0.017675782,0.018066406
8504,0.0078125,0.017773438,0.020800781
8508,0.010742188,0.017773438,0.019628907
8509,0.010351563,0.018066406,0.019238282
8524,0.009375,0.019140625,0.016503906
8555,0.010449219,0.020214844,0.018164063
8567,0.009472656,0.019042969,0.021386718
8574,0.011230469,0.019433593,0.018750001
8579,0.009863282,0.021582032,0.019335937
8593,0.010449219,0.017089844,0.015234375
8602,0.009765625,0.018457031,0.019042969
8617,0.010058594,0.020117188,0.017089844
8628,0.009375,0.018652344,0.0171875
8635,0.009960937,0.017675782,0.017382812
8636,0.010351563,0.017773438,0.019042969
8645,0.010351563,0.018066406,0.020019531
8683,0.009570313,0.018066406,0.021777343
8686,0.00859375,0.018945312,0.022558594
8688,0.011035156,0.018261719,0.016992187
8691,0.009179687,0.019042969,0.01796875
8692,0.009570313,0.019433593,0.019824218
8696,0.011132812,0.021582032,0.020800781
8728,0.009960937,0.017089844,0.016699219
8742,0.009863282,0.018457031,0.017773438
8769,0.009765625,0.020117188,0.017578125
8775,0.009472656,0.018652344,0.014453125
8779,0.01015625,0.017675782,0.015332031
8797,0.010253906,0.017773438,0.021386718
8802,0.009277344,0.018066406,0.020117188
8817,0.010742188,0.018066406,0.017285157
8820,0.009179687,0.020214844,0.019140625
8823,0.008203125,0.017871093,0.018359374
8844,0.009863282,0.015625,0.018945312
8855,0.009570313,0.018945312,0.016601563
8868,0.008789063,0.018945312,0.019140625
8869,0.010058594,0.020214844,0.019042969
8879,0.011621093,0.017871093,0.018457031
8882,0.008691406,0.015625,0.024707031
8886,0.008203125,0.018945312,0.020312499
8903,0.010058594,0.018945312,0.022363281
8905,0.010253906,0.018261719,0.021679688
8908,0.01015625,0.019042969,0.018945312
8929,0.009179687,0.019433593,0.01796875
8931,0.0078125,0.021582032,0.017285157
8936,0.009375,0.017089844,0.016992187
8947,0.007910157,0.018457031,0.020605469
8955,0.008984375,0.020117188,0.017578125
8959,0.010546875,0.018652344,0.016015625
8976,0.008496094,0.017675782,0.017382812
8982,0.009277344,0.017773438,0.022558594
8992,0.008789063,0.018066406,0.019238282
8994,0.0109375,0.018066406,0.019628907
9000,0.008789063,0.020117188,0.016015625
9005,0.008300781,0.018652344,0.01484375
9010,0.009863282,0.017675782,0.017675782
9013,0.010449219,0.017773438,0.015917968
9028,0.009472656,0.018066406,0.017382812
9029,0.008007812,0.019140625,0.018554688
9056,0.010644531,0.020214844,0.019726563
9064,0.010546875,0.017871093,0.017382812
9074,0.011328125,0.015625,0.015332031
9085,0.012109375,0.018945312,0.016894531
9106,0.009472656,0.018945312,0.016601563
9123,0.010839844,0.018261719,0.020410156
9124,0.009863282,0.019042969,0.019628907
9156,0.009863282,0.019433593,0.018847656
9157,0.008886719,0.021582032,0.018457031
9163,0.008789063,0.017089844,0.019824218
9215,0.010058594,0.018457031,0.021386718
9217,0.009960937,0.020117188,0.018359374
9224,0.010058594,0.018652344,0.01953125
9227,0.0109375,0.018945312,0.01953125
9234,0.009082031,0.015429688,0.020898437
9261,0.008496094,0.016503906,0.015429688
9282,0.010839844,0.018457031,0.0171875
9292,0.011230469,0.014941406,0.019140625
9308,0.008984375,0.015625,0.021191407
9310,0.008691406,0.016210938,0.016601563
9312,0.009472656,0.015136719,0.020800781
9317,0.010058594,0.0140625,0.018164063
9349,0.008300781,0.019335937,0.020605469
9354,0.008886719,0.015429688,0.019335937
9365,0.009863282,0.018164063,0.016210938
9366,0.008984375,0.018945312,0.017578125
9367,0.009765625,0.018261719,0.017773438
9370,0.011035156,0.019042969,0.016699219
9386,0.011816407,0.019433593,0.023730468
9413,0.008886719,0.021582032,0.023925781
9416,0.009765625,0.017089844,0.023828125
9436,0.009082031,0.018457031,0.019921875
9442,0.009960937,0.015136719,0.021875
9443,0.010351563,0.0140625,0.019335937
9469,0.010449219,0.019335937,0.015332031
9476,0.009765625,0.015429688,0.014257813
9483,0.008398438,0.018164063,0.015429688
9516,0.009472656,0.018945312,0.012304688
9519,0.009082031,0.018945312,0.014160156
9538,0.009277344,0.018261719,0.015917968
9539,0.008398438,0.019042969,0.016992187
9548,0.009472656,0.019433593,0.014746094
9555,0.010058594,0.021582032,0.015332031
9558,0.009570313,0.017089844,0.014941406
9565,0.0109375,0.018457031,0.015722657
9568,0.009375,0.020117188,0.0171875
9587,0.012402344,0.018652344,0.013867187
9590,0.009960937,0.017675782,0.016308594
9601,0.010742188,0.017773438,0.015136719
9612,0.009082031,0.018066406,0.015722657
9622,0.010742188,0.018066406,0.015332031
9624,0.008300781,0.020214844,0.015722657
9625,0.010742188,0.017871093,0.013769532
9628,0.008300781,0.015625,0.015625
9652,0.011523438,0.018945312,0.013769532
9657,0.009277344,0.018945312,0.013769532
9658,0.008984375,0.018261719,0.015527343
9662,0.008886719,0.019042969,0.015234375
9681,0.009375,0.019433593,0.015625
9682,0.008886719,0.021582032,0.014160156
9691,0.008886719,0.020117188,0.017285157
9699,0.009765625,0.018652344,0.016894531
9711,0.010351563,0.017675782,0.019628907
9748,0.008789063,0.017773438,0.015527343
9751,0.011132812,0.018066406,0.013964844
9760,0.012011719,0.018066406,0.016894531
9761,0.010839844,0.020117188,0.016503906
9767,0.010253906,0.018652344,0.016503906
9769,0.009179687,0.017675782,0.017480468
9778,0.010742188,0.017773438,0.0140625
9813,0.009277344,0.018066406,0.016894531
9818,0.011132812,0.019140625,0.019140625
9841,0.008789063,0.020214844,0.018945312
9844,0.009375,0.017871093,0.018750001
9884,0.008496094,0.018945312,0.01796875
9908,0.007421875,0.015625,0.019042969
9918,0.010449219,0.018945312,0.015429688
9973,0.009570313,0.018945312,0.019140625
9979,0.010546875,0.018261719,0.016113281
9983,0.009179687,0.019042969,0.020410156
9986,0.009570313,0.019433593,0.018359374
9997,0.010058594,0.021582032,0.017773438
10000,0.011132812,0.020117188,0.017285157


==> Effective Communications A Joint Learning and Communication Framework for Multi-Agent Reinforcement Learning over Noisy Channels/Data/conv_mdp.csv <==
Step,BPSK BSC,REAL AWGN,BPSK AWGN
43,37,40,39
168,33,16,989
230,134,99,49
235,155,228,120
274,185,125,325
475,37,142,43
537,62,70,3
580,57,18,5
587,65,173,93
635,37,185,7
648,1000,57,3
715,30,14,16
809,156,16,7
1015,208,7,9
1334,25,4,9
1338,177,2,29
1386,29,3,4
1393,392,4,3
1437,31,17,87
1692,25,3,3
1735,134,7,2
1738,759,13,7
1878,18,3,5
1918,164,8,6
2037,208,3,4
2200,68,6,33
2263,173,7,9
2308,106,3,3
2390,98,4,3
2437,108,7,3
2486,859,2,6
2487,48,8,3
2499,354,9,6
2686,4,10,2
2741,71,1,7
3039,1,6,4
3231,142,2,6
3247,88,12,46
3306,22,10,4
3619,37,5,17
3621,15,8,5
3671,28,14,3
3742,38,1,4
3815,14,3,5
3822,70,4,3
3929,5,2,4
3957,34,9,6
4037,78,4,1
4318,41,4,2
4401,101,4,4
4493,5,5,2
4510,20,1,5
4677,3,3,3
4789,45,3,3
4972,17,3,2
5107,2,4,8
5135,1,5,3
5346,13,2,6
5360,11,3,8
5550,10,1,2
5680,5,14,4
5724,5,8,6
5809,45,8,6
5865,1,7,6
5872,27,4,3
5908,3,2,3
5991,7,3,6
6201,5,2,4
6220,20,5,5
6290,7,1,6
6575,4,3,2
6700,15,3,6
6712,18,4,3
6855,12,5,9
6967,3,4,7
7156,6,3,4
7383,14,6,5
7461,6,3,2
7464,11,5,4
7512,17,3,5
7789,7,6,3
7799,5,5,3
7834,9,4,3
7992,5,6,4
8067,9,5,8
8181,1,5,6
8222,2,3,3
8364,19,14,2
8378,26,7,3
8499,12,5,4
8509,2,10,5
8602,17,4,5
8879,4,4,3
8936,20,1,3
8994,7,2,3
9261,15,4,4
9469,11,1,4
9555,38,3,2
9568,3,6,7
9699,5,4,3
9844,13,6,6
9908,25,2,1
10277,14,5,2
10284,4,6,3
10400,3,4,3
10480,12,4,2
10523,14,5,7
10608,20,2,4
10758,9,3,5
10781,13,6,3
10903,11,1,3
10906,7,3,3
10967,4,2,5
10975,4,3,3
11021,15,3,2
11103,25,3,2
11420,8,2,4
11473,15,3,1
11533,3,3,5
11567,5,2,9
11686,16,1,9
11760,11,4,4
11970,16,3,2
11975,13,3,5
12165,3,4,7
12291,5,4,5
12672,2,5,1
12878,11,5,2
12940,7,2,2
13035,9,1,2
13062,3,4,6
13403,10,4,3
13547,24,4,3
13598,5,2,3
13621,15,4,3
13811,8,1,1
14081,8,4,9
14222,4,4,3
14295,3,1,2
14339,10,2,6
14448,3,3,2
14639,12,5,3
14669,5,3,5
14688,11,2,5
14780,6,3,5
14810,11,1,8
14874,12,5,4
14893,3,6,5
15325,13,3,4
15474,8,3,6
15508,6,3,3
15741,5,5,2
15765,8,4,1
16117,6,6,3
16250,4,3,4
16322,10,3,1
16698,9,3,3
16810,13,4,3
16858,9,3,3
16900,2,3,2
17067,20,5,4
17098,1,2,3
17293,35,4,6
17318,5,2,3
17340,4,3,7
17544,16,2,3
17558,7,3,5
17587,2,3,2
17595,7,1,4
18066,9,4,5
18452,6,4,3
19117,4,2,4
19170,1,2,2
19272,5,3,2
19532,6,4,2
19641,12,4,3
19655,9,4,3
19732,9,3,3
19847,5,2,3
19996,24,3,1
20054,3,1,3
20063,23,4,4
20139,5,4,2
20245,6,2,4
20253,8,6,3
20324,3,3,1
20441,1,6,2
20540,13,4,2
20541,13,1,2
20579,5,6,3
20780,1,8,2
20783,17,3,3
20832,29,2,5
20856,10,2,2
21081,12,4,8
21145,8,2,4
21210,1,4,3
21233,23,2,4
21320,10,4,3
21392,5,1,4
21524,3,2,5
21849,10,2,4
22246,6,9,6
22293,6,2,3
22331,5,4,4
22359,6,2,2
22473,4,6,4
22841,4,1,5
23139,11,1,4
23149,8,2,6
23193,8,1,2
23219,3,2,2
23264,2,2,2
23287,14,2,3
23362,1,4,3
23428,8,3,4
23541,3,1,5
23671,5,2,3
23682,7,2,1
23702,9,7,4
23939,4,3,4
24080,10,3,4
24148,11,3,3
24283,4,3,3
24285,5,4,5
24323,7,1,4
24346,5,2,2
24622,7,2,3
24720,6,3,2
24728,9,4,2
24902,4,2,3
24935,5,3,3
25009,3,4,2
25048,9,2,1
25254,13,3,2
25333,7,4,2
25392,8,6,2
25687,5,1,2
25813,10,5,1
25848,6,5,2
25922,9,2,1
26067,4,4,3
26092,2,3,5
26156,5,3,9
26304,7,3,3
26404,7,4,4
26471,10,2,5
26798,7,4,5
26799,11,5,4
26830,5,4,2
27143,2,5,3
27155,7,1,1
27159,11,5,5
27160,3,3,1
27275,2,1,2
27506,8,9,2
27604,14,4,4
27621,4,1,2
27639,6,2,4
27826,4,2,1
27917,6,2,1
27951,4,2,4
27969,3,3,1
28322,6,1,4
28439,3,5,2
28452,5,1,2
28544,4,5,3
28573,2,3,4
28612,25,5,1
28971,6,3,1
28997,4,3,2
29038,7,4,1
29063,6,3,4
29202,1,3,1
29264,6,4,2
29472,5,5,2
29488,7,3,3
29562,7,3,2
29612,4,4,3
29748,4,3,1
29830,4,5,1
30006,3,4,3
30032,5,4,4
30093,13,4,3
30175,2,6,4
30244,4,9,1
30285,10,2,3
30328,8,3,4
30460,11,4,2
30471,7,4,1
30613,6,6,4
30707,4,2,2
30721,2,5,2
31407,11,3,3
31444,2,2,3
31697,8,4,4
31809,9,4,4
31874,6,6,2
31881,6,3,4
31937,3,3,2
31946,5,3,3
32005,3,1,2
32018,4,2,2
32175,22,3,3
32208,6,2,4
32436,9,3,3
32543,2,4,2
32658,2,1,6
32707,1,3,5
32763,1,4,3
32895,6,2,2
32903,2,4,3
33035,1,1,4
33153,3,3,3
33180,3,7,5
33182,3,4,2
33272,1,4,2
33342,3,3,3
33376,4,6,2
33404,12,3,3
33729,7,4,2
33738,14,2,3
33750,2,4,2
33769,9,3,3
33786,5,4,4
33840,7,1,3
33852,8,3,4
33877,10,1,3
33914,7,3,2
34018,2,1,2
34037,4,2,4
34142,2,2,5
34363,3,3,2
34384,2,3,4
34439,1,1,2
34526,3,1,3
34600,10,5,1
34784,15,3,2
35334,11,5,2
35355,4,4,1
35363,10,3,2
35378,13,4,3
35484,5,2,3
35574,1,3,3
35772,6,5,3
35779,7,3,2
35850,11,4,3
35954,9,4,4
35971,5,2,3
36038,10,3,3
36247,22,2,5
36276,3,2,2
36630,9,1,2
36660,2,3,2
36679,5,5,4
36768,5,1,6
36820,1,3,4
36851,5,2,2
36908,6,3,2
37170,3,4,3
37203,1,3,4
37456,3,3,4
37490,5,1,2
37765,14,1,3
37877,6,1,4
38193,3,3,2
38440,6,2,3
38456,8,3,1
38467,11,3,3
38643,1,2,3
38701,12,2,3
38721,19,4,3
38841,5,1,2
38982,7,2,3
39006,2,3,3
39238,4,2,3
39297,4,3,3
39308,7,2,3
39703,12,2,4
39731,11,1,5
39782,3,2,4
39879,4,3,3
39910,5,4,4
39915,8,3,2
40021,3,3,3
40297,9,4,3
40501,3,4,3
40648,3,1,2
40664,3,3,4
40668,6,2,3
40701,6,4,2
40721,4,8,2
40794,4,4,1
41041,3,2,3
41129,3,7,3
41245,9,1,1
41272,5,1,2
41342,4,3,4
41410,4,2,4
41540,2,2,2
41556,3,3,2
42014,4,2,2
42135,6,4,1
42245,5,2,1
42451,3,2,1
42469,2,1,4
42679,7,1,4
42982,2,3,5
43279,2,2,3
43519,8,1,1
43554,12,3,1
43608,2,2,3
43640,10,5,3
43712,4,4,2
43739,1,4,1
43743,4,3,3
43806,10,2,4
43981,3,3,1
43994,5,2,4
44074,2,3,3
44078,1,4,5
44114,3,4,3
44201,7,2,3
44208,4,2,4
44252,2,1,2
44305,7,3,6
44586,4,3,3
44803,5,2,3
44817,25,3,4
44965,8,5,2
45105,11,3,4
45311,5,1,3
45320,9,3,3
45373,6,1,3
45508,2,3,3
45544,3,3,9
45659,3,1,4
46034,2,1,4
46091,5,4,4
46170,5,2,2
46206,8,2,3
46319,2,2,4
46335,3,4,4
46414,1,3,1
46500,2,3,1
47199,4,3,2
47242,9,3,3
47302,5,3,2
47322,2,2,6
47438,5,2,2
47490,3,5,5
47550,4,2,3
47586,6,4,1
47639,2,2,5
47656,4,5,4
47670,2,1,3
47694,4,2,2
47706,5,2,4
47745,7,2,4
47759,5,4,7
47883,5,6,4
47948,11,1,2
47971,2,9,2
48077,3,1,2
48182,2,3,1
48228,7,1,5
48523,4,3,1
48845,4,2,2
48983,12,1,2
49273,5,1,3
49327,2,4,3
49352,6,4,1
49478,4,6,3
49559,13,5,4
49620,6,3,1
49639,10,4,2
50007,1,3,2
50057,19,3,3
50150,13,3,4
50166,4,3,4
50196,6,4,1
50269,7,3,1
50383,6,5,4
50630,1,1,4
50632,1,3,2
50820,11,1,5
50980,9,2,1
51135,7,1,4
51228,11,3,3
51283,3,2,1
51343,4,3,3
51751,3,2,1
51799,1,2,2
51807,3,6,2
51955,3,2,4
52002,7,3,1
52068,3,4,3
52238,3,3,5
52293,4,2,4
52354,5,1,1
52511,5,3,5
52529,2,5,1
52683,2,3,4
52803,5,2,3
52907,6,3,1
52940,4,3,3
53004,1,3,2
53093,13,5,5
53108,3,4,1
53402,2,2,5
53410,1,1,4
53469,6,2,3
53707,5,2,3
53714,6,2,3
53718,1,3,3
53722,4,5,4
53863,4,3,3
53907,3,2,3
54073,10,1,5
54088,8,4,3
54109,7,2,4
54124,11,1,2
54242,4,4,6
54626,3,4,4
54648,2,13,3
54692,4,1,3
54720,8,2,5
54808,4,2,5
54938,5,3,1
54983,3,3,2
55194,1,4,6
55300,3,2,3
55303,6,4,2
55329,5,4,4
55360,6,4,2
55539,8,3,3
55544,1,2,5
55552,2,1,3
55714,4,2,2
55767,6,1,3
55967,2,3,3
56092,2,4,5
56305,5,3,3
56338,1,2,4
56433,4,4,2
56508,2,2,6
56522,5,3,5
56609,2,3,5
56788,13,3,3
56821,6,4,3
57000,2,5,2
57300,10,4,2
57306,4,2,2
57485,3,3,3
57761,3,3,2
58296,2,3,1
58347,4,3,2
58441,4,4,7
58557,6,3,4
58612,6,2,4
58642,9,2,3
58720,6,2,2
58747,2,2,2
58764,2,3,2
59015,9,1,5
59031,10,6,3
59265,3,4,1
59312,4,1,2
59433,2,3,3
59641,10,1,2
59671,5,4,5
59738,6,2,4
60087,2,2,4
60180,5,1,2
60186,7,1,2
60208,4,3,3
60298,8,2,4
60476,5,2,1
60597,2,1,2
60672,4,3,5
61123,10,2,4
61206,2,2,3
61277,2,2,2
61374,3,3,6
61386,3,2,6
61439,5,3,4
61535,8,3,3
61681,3,5,2
62140,5,3,3
62220,3,3,4
62517,4,4,3
62548,1,3,1
62556,5,3,2
62875,4,3,6
63025,3,2,4
63221,5,4,3
63359,9,3,3
63429,1,3,4
63430,5,2,4
63514,4,2,3
63672,5,4,2
63782,4,1,2
63866,3,3,2
63989,10,6,1
64099,5,3,3
64174,15,6,3
64226,2,3,4
64512,7,4,2
64522,3,4,2
64688,10,2,2
64890,1,2,8
64990,2,3,4
65001,5,5,2
65055,3,2,2
65246,3,3,3
65293,2,4,3
65376,6,3,2
65451,5,3,2
65482,4,2,3
65528,5,2,2
65602,4,5,3
65644,5,3,1
65710,8,4,2
65908,8,6,3
66050,2,5,2
66299,5,2,4
66535,3,3,2
66648,8,10,1
66788,5,8,3
66949,2,3,1
66977,4,3,4
67022,6,2,2
67441,2,3,3
67475,2,7,3
67514,2,3,2
68264,15,1,3
68265,5,3,1
68282,8,3,1
68379,2,1,1
68430,1,4,4
68513,1,2,3
68591,2,2,1
68930,5,4,1
68989,5,3,4
69172,2,3,2
69173,5,9,3
69186,3,3,2
69327,5,3,2
69456,9,2,2
69477,3,3,2
69663,6,1,2
69720,3,4,3
69799,4,4,3
69916,3,6,2
70459,6,4,3
70463,10,3,9
70494,1,3,4
70530,8,2,3
70581,6,4,3
70657,3,2,3
70916,9,4,3
70997,3,2,3
71273,3,4,3
71315,3,3,1
71429,5,2,1
71555,2,4,3
71581,1,2,3
71697,6,1,3
71851,2,6,1
71907,1,2,4
71958,3,1,2
71980,1,2,3
72013,6,3,4
72038,4,3,2
72198,2,3,4
72276,6,2,2
72298,5,2,3
72300,1,1,3
72402,5,2,2
72405,1,3,2
72445,3,2,3
72559,4,1,3
72724,4,1,1
72874,1,4,3
72949,8,2,3
73010,4,3,4
73180,6,2,4
73319,2,2,5
73749,3,4,5
73790,2,4,2
73795,1,3,4
73842,5,3,2
73902,6,3,2
73925,11,2,3
74012,7,4,3
74188,6,8,2
74195,6,3,2
74866,5,2,2
74902,1,3,3
75141,9,2,3
75172,8,3,4
75470,3,2,1
75488,10,1,1
75568,4,1,3
75630,5,2,3
75698,6,6,2
75929,5,5,2
75931,5,2,6
76057,6,1,5
76100,12,4,4
76219,6,4,3
76432,3,2,2
76483,5,2,3
76627,1,1,2
76674,12,2,3
76706,6,3,2
76791,11,1,2
76907,5,3,3
76914,4,1,4
76925,2,3,3
77074,4,2,2
77199,4,3,2
77325,10,3,5
77461,14,1,2
77531,14,2,2
77644,2,1,1
77803,3,2,3
77902,2,1,1
78094,10,3,4
78136,5,5,2
78209,6,3,4
78266,7,5,2
78776,3,4,1
78844,2,3,3
78921,14,3,3
78935,1,1,4
78974,11,3,2
79006,3,1,5
79310,10,2,4
79379,3,2,2
79419,4,2,2
79598,5,3,2
79621,5,2,4
79813,4,5,3
79838,3,1,1
79969,2,5,2
79976,5,2,3
79999,4,1,2
80032,4,3,4
80036,8,2,3
80101,5,1,3
80166,9,4,5
80352,5,2,1
80391,4,3,2
80407,3,3,6
80551,4,2,2
80577,4,4,3
80614,1,2,3
80827,5,2,4
80868,2,1,2
80947,4,3,3
80997,2,3,2
81016,8,1,5
81118,4,1,3
81382,1,2,3
81495,5,3,1
81530,3,5,4
81953,4,2,5
82081,8,4,3
82251,7,3,2
82432,7,5,1
82527,3,2,3
82649,4,2,3
82737,4,3,2
82771,7,3,2
82832,10,2,1
82850,1,2,4
82925,4,3,2
83076,4,3,2
83128,5,2,1
83268,3,1,2
83511,9,3,1
83763,6,2,3
83924,8,3,5
83972,9,2,2
84166,10,3,2
84198,10,1,3
84206,6,3,4
84395,6,3,4
84410,5,5,3
84476,4,5,4
84602,9,3,4
84687,6,2,1
84741,7,2,2
84819,5,2,3
85021,15,3,3
85053,1,1,2
85090,4,2,4
85170,8,3,2
85244,4,3,4
85321,1,1,1
85509,8,4,3
85540,15,7,4
85573,8,3,4
85637,1,3,2
85676,2,3,5
85687,5,1,1
85750,3,3,3
85986,3,3,3
86015,4,3,4
86453,2,4,1
86643,6,4,1
86650,3,2,1
86781,4,2,2
86794,6,2,3
86840,3,3,3
86866,4,3,1
86920,5,3,2
87009,2,2,3
87394,13,1,3
87451,3,2,2
87557,3,2,2
87622,5,2,2
87667,3,1,4
87818,4,1,3
87830,1,2,2
88094,2,2,4
88125,10,3,7
88138,9,3,2
88375,4,1,6
88442,5,1,3
88675,7,3,2
88767,7,2,4
88816,3,3,3
88923,10,3,2
89160,2,4,2
89263,4,2,3
89348,2,6,2
89364,3,1,1
89746,2,3,7
89763,4,2,5
89874,2,2,1
89893,4,2,3
89974,5,2,4
90036,1,3,2
90238,11,3,2
90320,6,1,3
90451,5,3,3
90921,8,3,2
91075,14,3,2
91095,10,2,2
91301,2,3,3
91399,2,4,2
91446,8,3,2
91475,3,3,4
91625,5,3,3
91645,6,2,1
91648,5,4,2
91710,2,2,5
91733,3,4,2
91736,2,4,2
91937,7,3,2
92010,4,4,4
92095,7,3,1
92121,3,3,3
92247,1,4,4
92310,3,2,7
92730,3,2,3
92789,4,4,4
92791,4,3,5
92822,7,4,6
92893,9,3,3
93127,3,3,3
93224,10,5,3
93472,10,4,2
93674,3,3,2
93902,5,1,7
94062,4,5,2
94381,1,2,3
94425,7,1,3
94537,1,2,1
94575,2,2,3
94785,3,2,2
94892,2,2,2
95031,4,2,2
95058,6,3,7
95185,3,3,2
95322,4,6,4
95378,3,4,2
95410,4,3,5
95481,2,1,4
95518,7,5,2
95861,7,1,3
95950,4,5,3
95973,1,3,2
96033,1,4,4
96302,3,2,3
96382,6,1,4
96466,4,3,3
96506,4,2,4
96536,5,4,1
96601,9,2,1
96633,1,2,3
97019,8,1,3
97157,4,3,6
97227,7,2,3
97297,3,4,2
97417,2,5,2
97461,10,4,5
97521,11,2,2
97597,8,4,3
97654,2,1,1
97743,1,5,3
97797,1,1,4
97877,5,2,2
97987,9,4,3
97997,2,2,2
98140,12,4,3
98213,6,1,3
98405,8,1,4
98475,5,4,3
98524,3,3,2
98542,5,4,1
98606,5,2,2
98755,9,4,2
98991,8,4,4
99056,14,1,2
99271,6,4,3
99507,2,7,3
99528,5,1,2
99613,7,3,2
99615,3,3,2
99885,1,3,2
99982,7,3,3
100000,1,1,3

